Decentralized LLM Workflows via Sequential Auctions

We present a scalable framework for solving multi-step tasks through a decentralized market of self-interested agents. Prior theoretical work demonstrated that agents organized through sequential auctions can converge to a globally optimal policy in a Markov decision process (MDP), but relied on the restrictive assumption of the existence of perfect clones as a model of perfect competition. In reality, exact clones drive agent profit to zero, violating the natural risk-reward incentives of participants. Conversely, we empirically demonstrate that the opposite extreme, absence of competition, also leads to market failure and value extraction collapse. Between these two extremes, we investigate how heterogeneous agents can survive in markets that span the critical middle ground of imperfect competition. To be profitable, agents learn to strategically shade bids to secure positive individual profit margins, while still ensuring that the marketplace functions effectively enough so that collaborative tasks posed by market consumers can still be solved. We formulate and evaluate four bidding algorithms (Mirror Descent, Thompson Sampling, Bayes-Optimal, and PPO) across three auction protocols (1st-Price, 2nd-Price, and Credit-Conserving Vickrey). Across a diverse set of domains, we demonstrate that imperfect competition successfully sustains necessary agent profit margins while maintaining high task success rates at low costs.

==> figures/news_market/276269706/agg_agent_profit.csv <==
episode,news0_mean,news0_lo,news0_hi,news1_mean,news1_lo,news1_hi,med0_mean,med0_lo,med0_hi,med1_mean,med1_lo,med1_hi,sales0_mean,sales0_lo,sales0_hi,sales1_mean,sales1_lo,sales1_hi,social0_mean,social0_lo,social0_hi,social1_mean,social1_lo,social1_hi,wiki0_mean,wiki0_lo,wiki0_hi,wiki1_mean,wiki1_lo,wiki1_hi
0,0.030449,0.00195296,0.0589449,0.00761153,-0.00761153,0.0228346,0.137054,0.0109712,0.263137,-0.0689603,-0.206881,0.0689603,-0.0883029,-0.514916,0.33831,0,0,0,0,0,0,0,0,0,0.0152341,-0.0152341,0.0457023,0,0,0
20,0.162866,0.0883129,0.237419,0.10912,-0.02463,0.242871,1.48653,0.918672,2.0544,0.0978924,-0.325238,0.521023,-1.59155,-2.07481,-1.1083,0.478964,0.1089,0.849029,0.300682,0.0780828,0.523282,0.047033,-0.0659386,0.160005,0.0368134,-0.0014501,0.075077,0,0,0
40,0.431475,0.253894,0.609057,0.392914,0.176861,0.608967,3.6199,2.89379,4.346,0.377038,-0.272061,1.02614,-1.07813,-1.68877,-0.467488,0.781795,-0.127516,1.69111,0.408585,0.223237,0.593932,0.0480654,-0.0731839,0.169315,0.041681,0.00285162,0.0805104,-0.00534586,-0.0160376,0.00534586
60,0.862387,0.66083,1.06394,0.519767,0.224364,0.815169,6.07216,5.12834,7.01597,0.456068,-0.173481,1.08562,-0.676317,-1.26259,-0.090049,0.838992,-0.427177,2.10516,0.534214,0.337794,0.730634,0.116331,-0.0149413,0.247604,0.0593898,0.00903795,0.109742,-0.00575386,-0.0208151,0.00930736
80,1.21402,0.967129,1.46091,0.676127,0.304142,1.04811,8.42745,7.35148,9.50342,0.48744,-0.164855,1.13973,0.994282,0.348113,1.64045,1.32089,0.00223622,2.63954,0.911265,0.701924,1.12061,0.190951,-0.0111951,0.393096,0.0941453,0.0321423,0.156148,-0.000146508,-0.0309147,0.0306217
100,1.47529,1.17968,1.7709,0.837698,0.419747,1.25565,11.3559,10.1388,12.5729,0.584596,-0.0394792,1.20867,2.11047,1.20052,3.02042,1.47598,0.242923,2.70905,1.14836,0.87571,1.421,0.231297,-0.0246172,0.487212,0.117218,0.0403861,0.19405,0.00893019,-0.0398066,0.057667
120,1.75189,1.44516,2.05863,1.03502,0.576049,1.494,14.5926,13.4857,15.6994,0.664545,0.0792401,1.24985,2.87233,1.67665,4.06801,1.38799,0.100114,2.67587,1.42932,1.0559,1.80275,0.261065,-0.0745061,0.596635,0.133193,0.0431128,0.223273,0.0163187,-0.0414907,0.0741282
140,2.04253,1.70443,2.38063,1.19636,0.691595,1.70112,17.7799,16.8235,18.7364,0.715267,0.142443,1.28809,2.73645,1.1422,4.3307,1.48021,0.147219,2.8132,1.97786,1.57491,2.38082,0.304985,-0.0894324,0.699403,0.142023,0.0447363,0.23931,0.0199287,-0.0430122,0.0828696
160,2.4005,2.01225,2.78876,1.35664,0.826092,1.88719,20.4981,19.6692,21.3271,0.845904,0.329102,1.36271,2.73363,1.00307,4.46419,1.50882,-0.0742923,3.09194,2.54651,2.03326,3.05977,0.391797,-0.10137,0.884964,0.146388,0.0455284,0.247248,0.0217132,-0.0438884,0.0873147
180,2.79999,2.35964,3.24033,1.55033,0.976364,2.1243,23.2121,22.3947,24.0294,0.962934,0.495988,1.42988,3.53073,1.98656,5.07491,1.71603,-0.0612871,3.49335,2.96693,2.35924,3.57463,0.463646,-0.0978618,1.02515,0.148558,0.04592,0.251197,0.0226004,-0.0443503,0.089551
200,3.25356,2.75728,3.74983,1.76506,1.12391,2.40622,25.8122,25.0281,26.5964,1.02337,0.562727,1.48401,5.24464,3.69016,6.79912,2.6037,0.859115,4.34828,3.43585,2.7994,4.0723,0.526796,-0.0439953,1.09759,0.154512,0.043436,0.265587,0.0230427,-0.0445867,0.0906721
220,3.78795,3.30284,4.27305,1.97929,1.26941,2.68917,28.4555,27.7632,29.1478,1.1051,0.682875,1.52732,7.47338,5.93597,9.01079,3.2488,1.60236,4.89523,3.95555,3.3113,4.59979,0.583586,-0.00679967,1.17397,0.162669,0.0387415,0.286596,0.0232636,-0.0447062,0.0912333
240,4.28303,3.78238,4.78368,2.13529,1.36329,2.90729,31.2895,30.5153,32.0638,1.24373,0.903471,1.58399,8.97275,7.3822,10.5633,3.48972,1.89477,5.08467,4.51217,3.88234,5.14199,0.642527,0.0125744,1.27248,0.166745,0.0361781,0.297312,0.0233739,-0.0447662,0.091514
260,4.81122,4.21514,5.4073,2.30687,1.46382,3.14992,33.6481,32.7117,34.5845,1.31167,1.01927,1.60407,10.2181,8.63591,11.8003,3.69191,2.12126,5.26256,5.10332,4.41817,5.78847,0.730012,0.0331025,1.42692,0.168782,0.0348519,0.302712,0.0234291,-0.0447963,0.0916545
280,5.33948,4.75011,5.92884,2.47507,1.5721,3.37803,35.4097,34.3554,36.4639,1.36296,1.0582,1.66771,11.6798,10.013,13.3466,3.85423,2.31767,5.39079,6.08962,5.31207,6.86718,0.84695,0.0471719,1.64673,0.1698,0.0341786,0.305422,0.0234566,-0.0448114,0.0917247
300,5.91039,5.32563,6.49516,2.64137,1.62997,3.65277,36.8415,35.666,38.0171,1.40879,1.08749,1.73009,12.7456,11.2478,14.2434,4.03372,2.61136,5.45607,7.04748,6.13628,7.95868,0.953056,0.0545806,1.85153,0.170915,0.035085,0.306745,0.0177571,-0.053392,0.0889062
320,6.50598,5.89077,7.12119,2.78165,1.60574,3.95755,38.0577,36.7586,39.3567,1.41739,1.07442,1.76037,13.0833,11.7115,14.4552,4.18479,2.81674,5.55285,7.88134,6.82038,8.9423,1.06838,0.0684715,2.06829,0.17975,0.0516705,0.30783,0.0122249,-0.0632715,0.0877214
340,7.05617,6.39412,7.71822,2.92286,1.54081,4.3049,39.6806,38.3967,40.9645,1.41582,1.10714,1.7245,13.563,12.1298,14.9962,4.25632,2.81125,5.7014,8.5453,7.36842,9.72218,1.17325,0.0998655,2.24663,0.195687,0.071877,0.319497,0.00945891,-0.0687111,0.087629
360,7.64458,6.81351,8.47565,3.11948,1.56523,4.67373,40.7042,39.3375,42.0709,1.41795,1.18818,1.64771,13.4426,11.9613,14.9239,4.82856,3.26052,6.39659,9.3224,8.07628,10.5685,1.26499,0.0767659,2.45322,0.2118,0.090749,0.332851,0.00807592,-0.0715419,0.0876938
380,8.17543,7.23583,9.11503,3.28264,1.61604,4.94923,41.6034,40.1137,43.093,1.47891,1.14154,1.81628,13.5147,12.1807,14.8486,5.48229,3.89238,7.07219,10.1792,8.85047,11.508,1.34854,0.112682,2.58439,0.222533,0.102685,0.342381,0.0111832,-0.0714174,0.0937837
400,8.70851,7.6574,9.75963,3.42266,1.63216,5.21315,42.6848,41.0388,44.3308,1.44658,1.08324,1.80991,14.8387,13.3781,16.2994,5.95604,4.33858,7.57349,11.0955,9.73819,12.4527,1.41234,0.149286,2.6754,0.239087,0.115578,0.362596,0.0196038,-0.0644338,0.103641
420,9.19727,8.08376,10.3108,3.5328,1.62204,5.44356,43.8577,42.0099,45.7054,1.35404,0.934361,1.77372,16.5205,15.0558,17.9852,6.65325,5.17141,8.13509,11.8864,10.5233,13.2496,1.47944,0.157341,2.80153,0.247364,0.121033,0.373694,0.0238141,-0.061405,0.109033
440,9.75109,8.63023,10.8719,3.61258,1.61357,5.6116,45.5624,43.5347,47.5902,1.31551,0.839901,1.79112,17.903,16.5994,19.2066,7.33669,5.51368,9.15969,12.3774,11.0029,13.7519,1.51592,0.155489,2.87636,0.251502,0.12353,0.379474,0.0259193,-0.0600014,0.11184
460,10.1802,9.03194,11.3284,3.69318,1.62272,5.76363,47.0725,44.7595,49.3856,1.29906,0.823451,1.77467,18.6653,17.5312,19.7994,8.03052,5.74778,10.3133,13.008,11.5902,14.4257,1.5964,0.141354,3.05144,0.253572,0.124723,0.38242,0.0269719,-0.0593264,0.11327
480,10.5919,9.36157,11.8222,3.80559,1.63255,5.97864,48.5485,45.9659,51.1311,1.26325,0.7831,1.74339,19.7528,18.655,20.8506,8.65778,6.44659,10.869,13.8166,12.3692,15.264,1.66467,0.0776441,3.2517,0.254606,0.125307,0.383906,0.0212853,-0.0713152,0.113886
500,11.1107,9.7924,12.429,3.8824,1.61803,6.14676,50.1011,47.2848,52.9173,1.21236,0.711531,1.7132,21.4493,20.0912,22.8074,9.42162,7.29235,11.5509,14.3285,12.7484,15.9086,1.74876,0.0585381,3.43899,0.259646,0.127842,0.391449,0.0156575,-0.0830207,0.114336
520,11.5891,10.2518,12.9264,3.94976,1.61699,6.28253,51.8266,48.9229,54.7302,1.22702,0.670125,1.78392,23.1548,21.2146,25.095,10.4469,8.23463,12.6592,14.9979,13.2528,16.743,1.85302,0.050375,3.65566,0.27511,0.134953,0.415267,0.0116039,-0.0895345,0.112742
540,12.1689,10.8009,13.5369,4.02685,1.63356,6.42015,53.5533,50.5896,56.517,1.29004,0.730974,1.8491,24.9559,22.4215,27.4903,11.6412,9.56284,13.7195,15.5902,13.8208,17.3596,1.89978,0.0353346,3.76423,0.282842,0.138204,0.427481,0.00957715,-0.0928783,0.112033
560,12.6412,11.2158,14.0666,4.09482,1.67634,6.51331,55.1402,52.1079,58.1725,1.38157,0.823196,1.93994,26.6944,23.8085,29.5803,13.0393,10.9739,15.1047,16.3657,14.6262,18.1052,1.98969,0.0939613,3.88543,0.286708,0.13976,0.433656,0.00856376,-0.0945709,0.111698
580,13.0569,11.6542,14.4596,4.2452,1.85179,6.6386,56.4145,53.3327,59.4963,1.4036,0.814137,1.99306,28.7805,25.5735,31.9875,14.3195,12.166,16.473,17.0823,15.372,18.7926,2.11647,0.225676,4.00725,0.292054,0.138829,0.44528,0.00497,-0.0921956,0.102136
600,13.4363,12.0299,14.8427,4.36676,1.94084,6.79269,57.8951,54.8694,60.9209,1.54825,0.798546,2.29795,31.4203,27.95,34.8906,15.1604,12.9383,17.3825,17.4582,15.7534,19.163,2.18569,0.303867,4.06752,0.300404,0.13538,0.465427,-0.00196113,-0.0913987,0.0874765
620,13.8806,12.3425,15.4187,4.49098,2.01198,6.96998,59.7109,56.5964,62.8253,1.71103,0.814616,2.60744,33.5778,29.9179,37.2377,16.0633,13.6097,18.517,17.9056,16.1071,19.7041,2.26066,0.387318,4.13399,0.304999,0.134045,0.475953,-0.0054267,-0.0944523,0.0835989
640,14.3326,12.6725,15.9927,4.52903,2.1462,6.91185,61.8466,58.5395,65.1536,1.83231,0.841133,2.82349,35.3883,31.3832,39.3935,17.0483,14.5642,19.5325,18.2756,16.3744,20.1768,2.31654,0.437392,4.19568,0.318243,0.152462,0.484025,0.00442052,-0.0877541,0.0965951
660,14.7121,13.0209,16.4034,4.58637,2.23338,6.93936,63.9951,60.5126,67.4776,1.92578,0.887676,2.96388,36.7781,32.4816,41.0747,17.9258,15.5098,20.3418,18.6882,16.6951,20.6814,2.35107,0.461122,4.24101,0.330076,0.170258,0.489893,0.0237715,-0.0768606,0.124404
680,15.0693,13.354,16.7846,4.63259,2.26232,7.00285,66.1273,62.5179,69.7366,2.00487,0.94152,3.06822,38.2462,33.7376,42.7547,18.7472,16.2972,21.1972,19.3018,17.2398,21.3637,2.38833,0.480381,4.29627,0.335992,0.179018,0.492966,0.033447,-0.0735004,0.140394
700,15.4707,13.6973,17.2441,4.68523,2.26606,7.1044,68.107,64.3717,71.8423,2.08077,1.00894,3.1526,40.2574,35.9245,44.5903,19.9754,17.7246,22.2261,19.7814,17.6111,21.9517,2.44026,0.523358,4.35716,0.33895,0.183361,0.494539,0.0382848,-0.0722463,0.148816
720,15.9266,14.0042,17.8491,4.72371,2.30091,7.1465,69.9703,65.9975,73.943,2.10403,1.0226,3.18546,42.8713,38.7298,47.0128,21.5422,19.2975,23.787,20.1966,17.9597,22.4334,2.51515,0.558532,4.47177,0.340429,0.185523,0.495335,0.046787,-0.060503,0.154077
740,16.3629,14.2459,18.48,4.74469,2.33581,7.15356,71.8593,67.7019,76.0168,2.21974,1.13116,3.30831,45.4435,41.1434,49.7436,22.9174,20.6891,25.1457,20.7087,18.3721,23.0454,2.6269,0.602803,4.65099,0.341168,0.186601,0.495735,0.0533406,-0.0513542,0.158035
760,16.8582,14.5771,19.1393,4.79793,2.3424,7.25346,73.7295,69.56,77.8991,2.32866,1.20546,3.45185,47.624,43.1194,52.1286,23.9281,21.5188,26.3375,21.1101,18.6701,23.5501,2.70994,0.621541,4.79835,0.341538,0.18714,0.495936,0.0566174,-0.0471398,0.160374
780,17.3867,14.9523,19.8211,4.8636,2.3358,7.39139,75.6928,71.446,79.9397,2.41207,1.28734,3.5368,49.467,44.7538,54.1803,24.8155,21.6798,27.9512,21.6459,19.1492,24.1427,2.7975,0.639575,4.95542,0.352286,0.20201,0.502562,0.0650069,-0.0461531,0.176167
800,17.9201,15.4049,20.4353,4.92389,2.34416,7.50363,77.7676,73.4458,82.0894,2.53858,1.42748,3.64968,50.5714,45.9447,55.198,25.7966,22.2662,29.3269,22.1333,19.5494,24.7173,2.85558,0.651217,5.05995,0.36262,0.215751,0.50949,0.0723715,-0.0462163,0.190959
820,18.4536,16.0222,20.8851,4.94331,2.31323,7.57338,79.7487,75.321,84.1765,2.53622,1.4269,3.64553,52.0321,47.4629,56.6014,26.9501,23.1571,30.7431,22.6405,19.9987,25.2822,2.89529,0.656788,5.1338,0.367787,0.222405,0.513169,0.072319,-0.0339689,0.178607
840,18.8812,16.5531,21.2092,4.94874,2.26912,7.62836,81.4855,76.8963,86.0748,2.49392,1.35084,3.63701,52.6172,48.2067,57.0278,27.2538,23.4372,31.0704,23.1275,20.4197,25.8352,2.96698,0.746506,5.18745,0.37037,0.225677,0.515064,0.0586878,-0.0179163,0.135292
860,19.3162,17.0701,21.5623,4.93461,2.25566,7.61355,83.1847,78.5396,87.8297,2.59703,1.42508,3.76899,54.3069,50.0313,58.5824,28.1685,24.4986,31.8384,23.7077,20.9454,26.4699,3.0204,0.820283,5.22051,0.371662,0.227299,0.516026,0.0518722,-0.013954,0.117698
880,19.8512,17.5975,22.1049,4.93217,2.28729,7.57706,85.0493,80.4595,89.639,2.62249,1.45645,3.78853,56.2135,51.9477,60.4793,29.6424,25.8693,33.4156,24.2293,21.4465,27.0122,3.06382,0.864425,5.26321,0.372308,0.228106,0.51651,0.0484644,-0.0136676,0.110596
900,20.46,18.3017,22.6183,4.9207,2.30498,7.53641,86.7979,82.2785,91.3172,2.65655,1.49646,3.81664,58.3474,53.8407,62.8541,30.507,26.7123,34.3017,24.738,21.918,27.5579,3.12431,0.890619,5.35801,0.372631,0.228508,0.516753,0.0467605,-0.0140485,0.10757
920,20.996,18.893,23.0989,4.94005,2.28695,7.59315,88.5136,83.952,93.0751,2.59228,1.38151,3.80305,60.5787,55.7253,65.4321,31.1476,27.2941,35.0012,25.3057,22.421,28.1904,3.16715,0.904023,5.43029,0.386494,0.248837,0.524152,0.0525264,-0.00717907,0.112232
940,21.4973,19.4014,23.5931,4.97516,2.2829,7.66742,90.1499,85.439,94.8608,2.56392,1.31188,3.81597,62.9892,57.8714,68.1069,31.6954,27.8132,35.5776,25.7287,22.8211,28.6363,3.21409,0.930623,5.49757,0.401557,0.267951,0.535164,0.0620772,0.00340309,0.120751
960,21.8874,19.7955,23.9792,4.99583,2.28477,7.7069,92.4209,87.5706,97.2712,2.60313,1.38575,3.82051,65.4053,59.9012,70.9095,32.8913,28.7885,36.9942,25.9933,23.0204,28.9662,3.22308,0.928969,5.51718,0.409089,0.276912,0.541266,0.0668526,0.00816002,0.125545
980,22.2276,20.0848,24.3703,5.00964,2.29014,7.72913,94.9004,89.9493,99.8514,2.68864,1.49141,3.88587,67.7816,62.1101,73.4531,34.183,30.1376,38.2284,26.2718,23.1975,29.3462,3.22898,0.919498,5.53846,0.412855,0.281238,0.544472,0.0692403,0.010404,0.128077
1000,22.5316,20.2972,24.766,5.02067,2.2982,7.74314,97.0771,92.0394,102.115,2.80906,1.64655,3.97157,70.3654,64.7693,75.9614,34.8132,30.9049,38.7214,26.7443,23.6211,29.8675,3.26899,0.907832,5.63014,0.414738,0.283361,0.546115,0.0704342,0.0114927,0.129376
1020,22.8588,20.4784,25.2391,5.03965,2.31965,7.75965,98.9217,93.7404,104.103,2.90748,1.82334,3.99162,73.1375,67.7006,78.5744,35.6567,31.9925,39.3209,27.4405,24.279,30.6021,3.35363,0.88913,5.81813,0.415679,0.284413,0.546946,0.0710311,0.0120287,0.130034
1040,23.3276,20.8798,25.7754,5.05454,2.3529,7.75617,100.764,95.5114,106.017,2.89528,1.82825,3.96231,75.9201,70.5334,81.3068,36.7849,33.1813,40.3884,28.213,25.0281,31.3979,3.43678,0.888016,5.98554,0.41615,0.284936,0.547365,0.0713296,0.0122946,0.130365
1060,23.8746,21.3788,26.3703,5.06514,2.36831,7.76197,102.939,97.6102,108.267,2.94844,1.89663,4.00025,78.0308,72.4262,83.6355,37.7662,33.8379,41.6944,28.8023,25.6114,31.9932,3.50271,0.906816,6.09861,0.431388,0.308297,0.554479,0.0666329,0.0137979,0.119468
1080,24.4095,21.9157,26.9033,5.09539,2.39754,7.79325,105.204,99.7843,110.623,3.02484,1.99832,4.05135,79.8325,74.0855,85.5794,38.6284,34.26,42.9968,29.1498,25.9429,32.3567,3.59315,0.969453,6.21685,0.440167,0.321161,0.559173,0.0639099,0.0141339,0.113686
1100,24.8723,22.3773,27.3673,5.1245,2.42079,7.8282,107.524,101.986,113.063,3.09416,2.08505,4.10327,82.464,76.6985,88.2295,39.4537,34.8662,44.0413,29.5268,26.298,32.7556,3.63695,1.01185,6.26204,0.444557,0.327409,0.561704,0.0625484,0.0141284,0.110968
1120,25.4133,22.8472,27.9795,5.14398,2.40353,7.88442,109.516,103.961,115.071,3.01615,2.052,3.9803,85.3854,79.7575,91.0133,40.6215,35.7796,45.4635,29.9126,26.6776,33.1475,3.66841,1.04545,6.29137,0.446751,0.330484,0.563019,0.0557857,0.00175418,0.109817
1140,26.0777,23.4867,28.6687,5.16978,2.41446,7.92509,111.298,105.77,116.826,2.92129,1.98844,3.85414,88.0754,82.483,93.6677,41.5538,36.3691,46.7385,30.4334,27.2862,33.5806,3.73921,1.06966,6.40875,0.447849,0.332009,0.563689,0.051342,-0.00764614,0.11033
1160,26.6534,23.9882,29.3187,5.19508,2.43182,7.95835,113.059,107.526,118.592,2.92809,1.93061,3.92558,90.2704,84.7796,95.7613,42.4721,37.361,47.5833,30.9175,27.7638,34.0711,3.81113,1.08134,6.54093,0.448397,0.332768,0.564027,0.0491201,-0.0125928,0.110833
1180,27.1199,24.4159,29.8239,5.21252,2.4377,7.98734,114.783,109.258,120.307,2.9891,1.94068,4.03753,92.3962,86.9742,97.8183,42.8581,37.7784,47.9379,31.5856,28.3482,34.8229,3.95695,1.13272,6.78118,0.448672,0.333147,0.564196,0.0480092,-0.0151186,0.111137
1200,27.5497,24.7745,30.3248,5.24565,2.42549,8.0658,116.566,111.074,122.058,3.03683,2.00831,4.06535,94.6458,89.3395,99.9522,43.663,38.8398,48.4863,32.2051,28.8867,35.5235,4.07889,1.20951,6.94827,0.448809,0.333336,0.564282,0.0474537,-0.0163937,0.111301
1220,27.9498,25.0511,30.8484,5.272,2.41683,8.12716,118.595,113.019,124.171,3.09921,2.16987,4.02854,97.8149,92.5794,103.05,44.8416,40.2963,49.3868,32.9496,29.5609,36.3383,4.15236,1.26246,7.04226,0.448877,0.333431,0.564324,0.047176,-0.0170341,0.111386
1240,28.4927,25.5441,31.4413,5.28326,2.41256,8.15397,120.582,114.843,126.32,3.1724,2.30524,4.03957,101.603,96.1721,107.033,46.2471,41.7894,50.7048,33.7935,30.3113,37.2758,4.23611,1.30828,7.16394,0.448912,0.333478,0.564346,0.0470371,-0.0173551,0.111429
1260,29.0226,25.9911,32.054,5.27134,2.41069,8.13199,122.521,116.49,128.552,3.2197,2.40436,4.03504,104.916,99.5874,110.245,47.5284,43.0641,51.9927,34.5487,30.966,38.1315,4.30607,1.32655,7.28558,0.448929,0.333502,0.564356,0.0469677,-0.0175157,0.111451
1280,29.497,26.3278,32.6663,5.25289,2.36919,8.13659,124.493,118.145,130.841,3.30765,2.44166,4.17364,108.172,103.25,113.094,48.1042,43.9756,52.2328,34.9837,31.3451,38.6223,4.37376,1.3522,7.39533,0.463287,0.347543,0.579031,0.046933,-0.0175961,0.111462
1300,29.8337,26.5909,33.0764,5.27248,2.39035,8.1546,126.427,119.904,132.95,3.47388,2.51248,4.43527,111.003,106.135,115.872,48.3059,44.3065,52.3053,35.4276,31.7142,39.141,4.48345,1.3887,7.5782,0.47478,0.357431,0.592129,0.0469156,-0.0176363,0.111467
1320,30.2016,27.0035,33.3998,5.33534,2.44205,8.22863,128.223,121.607,134.839,3.70923,2.69808,4.72038,113.196,108.36,118.031,47.9753,43.9894,51.9613,35.8312,32.0657,39.5968,4.58659,1.42036,7.75281,0.480527,0.361939,0.599114,0.0469069,-0.0176564,0.11147
1340,30.5645,27.3863,33.7427,5.39434,2.49691,8.29177,129.784,123.02,136.548,3.87545,2.81249,4.93842,114.027,109.105,118.948,47.7315,43.5427,51.9204,36.3601,32.5544,40.1659,4.72485,1.51229,7.9374,0.494561,0.361405,0.627718,0.0469026,-0.0176664,0.111472
1360,30.9511,27.7488,34.1534,5.40812,2.55135,8.26488,131.168,124.285,138.05,3.99964,2.88534,5.11393,114.361,109.292,119.429,47.5512,42.861,52.2415,36.9628,33.0167,40.9089,4.9607,1.66419,8.25722,0.503959,0.360566,0.647351,0.0469004,-0.0176714,0.111472
1380,31.4643,28.2295,34.6991,5.37706,2.55918,8.19494,132.51,125.522,139.499,4.11563,2.98632,5.24495,115.525,110.138,120.912,47.6671,42.6818,52.6524,37.5591,33.4728,41.6453,5.1731,1.78686,8.55935,0.515165,0.36567,0.664661,0.0468993,-0.0176739,0.111473
1400,31.9522,28.7472,35.1573,5.36672,2.57091,8.16252,133.863,126.78,140.945,4.3117,3.23097,5.39243,117.357,111.79,122.924,47.9709,42.8789,53.0628,38.235,34.0617,42.4083,5.30883,1.91051,8.70715,0.518865,0.366359,0.67137,0.0468988,-0.0176752,0.111473
1420,32.337,29.1321,35.5419,5.34875,2.57661,8.12088,135.171,127.995,142.348,4.41844,3.34669,5.49019,119.041,113.377,124.706,48.5077,43.3006,53.7148,38.936,34.597,43.2749,5.44521,2.01392,8.87649,0.520406,0.366442,0.674369,0.0468985,-0.0176758,0.111473
1440,32.7711,29.5572,35.985,5.37753,2.63082,8.12424,136.639,129.366,143.913,4.46963,3.3826,5.55667,120.537,114.672,126.402,49.0041,43.6093,54.3988,39.3661,34.8982,43.834,5.55971,2.09432,9.0251,0.521176,0.36648,0.675873,0.0468984,-0.0176761,0.111473
1460,33.1062,29.8868,36.3257,5.41062,2.68917,8.13207,137.944,130.498,145.39,4.54211,3.44884,5.63538,121.526,115.41,127.642,49.4804,43.9662,54.9945,39.8634,35.285,44.4419,5.77928,2.22681,9.33174,0.521561,0.366498,0.676625,0.0468983,-0.0176763,0.111473
1480,33.3832,30.1707,36.5957,5.40443,2.70783,8.10103,139.337,131.825,146.848,4.5963,3.46242,5.73018,123.036,116.859,129.213,49.8311,44.3761,55.2861,40.2599,35.5961,44.9237,5.96012,2.3422,9.57804,0.520776,0.36599,0.675561,0.0468777,-0.0176798,0.111435
1500,33.64,30.4477,36.8322,5.39115,2.73446,8.04784,141.433,133.815,149.051,4.63505,3.47599,5.79411,125.578,119.297,131.859,50.9846,45.4447,56.5246,40.5863,35.8788,45.2937,6.05347,2.42081,9.68614,0.519818,0.365429,0.674207,0.0468555,-0.0176836,0.111395
1520,33.8531,30.6536,37.0526,5.40385,2.77857,8.02913,143.481,135.739,151.223,4.62127,3.47006,5.77248,128.576,122.342,134.81,52.3041,46.7614,57.8468,40.9504,36.1712,45.7296,6.13874,2.47449,9.80299,0.519339,0.365145,0.673533,0.0468444,-0.0176855,0.111374
1540,34.1148,30.9052,37.3244,5.42997,2.85558,8.00437,145.312,137.579,153.045,4.54785,3.32246,5.77324,131.08,124.669,137.491,53.7875,48.2002,59.3748,41.3024,36.4818,46.1229,6.19612,2.50386,9.88838,0.5191,0.365002,0.673197,0.0468388,-0.0176864,0.111364
1560,34.4267,31.218,37.6354,5.47262,2.89431,8.05092,147.009,139.279,154.739,4.56624,3.26349,5.86899,132.652,125.843,139.461,54.965,49.1631,60.7668,41.6895,36.8146,46.5645,6.18936,2.52876,9.84996,0.518526,0.364564,0.672488,0.0491873,-0.0133697,0.111744
1580,34.7953,31.5678,38.0227,5.51987,2.895,8.14474,148.651,140.935,156.368,4.64317,3.34821,5.93812,134.53,127.464,141.596,56.1678,50.061,62.2746,42.051,37.0712,47.0307,6.21008,2.58488,9.83528,0.528816,0.371508,0.686125,0.0517192,-0.00905572,0.112494
1600,35.1341,31.8757,38.3925,5.56452,2.88897,8.24006,150.648,142.959,158.338,4.70402,3.40397,6.00406,137.122,129.85,144.394,57.5553,51.2071,63.9035,42.4134,37.3239,47.503,6.28149,2.63501,9.92797,0.542129,0.38004,0.704218,0.0529851,-0.00703945,0.11301
1620,35.463,32.2572,38.6689,5.62839,2.90583,8.35095,152.607,145.021,160.192,4.71911,3.41508,6.02313,139.424,131.826,147.022,59.1145,52.5088,65.7202,42.8103,37.6946,47.9259,6.3366,2.65849,10.0147,0.549225,0.385135,0.713315,0.0517917,-0.00893616,0.11252
1640,35.8119,32.6947,38.929,5.73658,3.03894,8.43423,154.684,147.125,162.242,4.75901,3.45256,6.06547,142.097,134.331,149.863,60.4767,53.3534,67.6,43.0937,37.9636,48.2238,6.36488,2.64638,10.0834,0.554086,0.388552,0.71962,0.0491907,-0.0131747,0.111556
1660,36.1745,33.0894,39.2596,5.87674,3.17881,8.57466,156.566,149.07,164.063,4.75503,3.42968,6.08038,144.158,136.471,151.845,61.7474,54.4146,69.0801,43.457,38.4129,48.5011,6.44548,2.73692,10.154,0.556516,0.39019,0.722842,0.0452938,-0.0154152,0.106003
1680,36.5914,33.5469,39.6359,6.02485,3.22011,8.82958,158.05,150.605,165.496,4.74106,3.39343,6.0887,146.587,138.97,154.203,62.5842,55.1,70.0683,43.8106,38.8032,48.8181,6.49229,2.82817,10.1564,0.557731,0.390993,0.72447,0.062869,-0.0168701,0.142608
1700,36.9181,33.9152,39.921,6.1077,3.23424,8.98116,159.555,152.24,166.869,4.86286,3.46468,6.26104,149.589,142.448,156.73,63.3158,55.6996,70.9319,44.1985,39.2116,49.1855,6.55769,2.97664,10.1387,0.55898,0.392271,0.725689,0.0723516,-0.0215285,0.166232
1720,37.1576,34.2247,40.0905,6.18216,3.26834,9.09598,161.028,153.814,168.242,5.03619,3.51689,6.5555,153.393,146.653,160.134,63.9274,56.1365,71.7184,44.6973,39.6553,49.7393,6.70509,3.22007,10.1901,0.566343,0.401703,0.730982,0.0770928,-0.0244289,0.178615
1740,37.3434,34.4381,40.2487,6.22941,3.27916,9.17965,162.641,155.509,169.774,5.27305,3.60285,6.94326,157.22,150.65,163.79,64.9397,57.1873,72.6921,45.3051,40.2021,50.408,6.91456,3.47384,10.3553,0.564213,0.398772,0.729654,0.0794635,-0.0259864,0.184913
1760,37.5159,34.6546,40.3772,6.26091,3.28399,9.23783,164.57,157.576,171.564,5.5619,3.69536,7.42843,160.293,153.853,166.734,65.8465,58.412,73.2809,45.7747,40.5982,50.9513,7.07692,3.65051,10.5033,0.562567,0.400103,0.725031,0.0826059,-0.0224434,0.187655
1780,37.7394,34.9014,40.5774,6.31275,3.31206,9.31344,166.62,159.8,173.439,5.76294,3.67692,7.84896,163.537,157.103,169.971,67.3276,60.1735,74.4816,46.1221,40.9318,51.3124,7.20677,3.80994,10.6036,0.575569,0.426982,0.724156,0.0847655,-0.0194607,0.188992
1800,38.0216,35.1509,40.8923,6.35136,3.35984,9.34289,168.457,161.677,175.237,5.84566,3.53064,8.16069,166.573,159.921,173.224,68.8855,61.548,76.2229,46.5112,41.3347,51.6877,7.29934,3.93634,10.6623,0.592346,0.458005,0.726686,0.0990433,-0.00256143,0.200648
1820,38.4122,35.4612,41.3632,6.38434,3.40436,9.36432,169.808,162.944,176.672,5.89141,3.34825,8.43458,169.174,162.279,176.069,70.4673,63.0345,77.9002,46.9337,41.7615,52.1059,7.39589,4.09897,10.6928,0.600734,0.472431,0.729037,0.129658,0.028409,0.230907
1840,38.7089,35.7263,41.6914,6.41567,3.43329,9.39806,171.394,164.639,178.149,6.01111,3.16997,8.85224,172.154,165.089,179.219,71.6958,64.2547,79.1368,47.376,42.2296,52.5223,7.41021,4.18357,10.6369,0.604928,0.479325,0.730532,0.144965,0.0390363,0.250894
1860,39.0268,35.9697,42.084,6.47826,3.43723,9.51929,172.878,166.286,179.469,6.2096,3.14854,9.27066,174.967,167.594,182.34,72.6786,65.1506,80.2067,47.7329,42.565,52.9007,7.44543,4.2478,10.6431,0.603567,0.480129,0.727005,0.157291,0.0498883,0.264694
1880,39.2868,36.1606,42.413,6.56959,3.44209,9.69709,174.305,167.974,180.637,6.3991,3.0459,9.75231,177.023,169.827,184.219,73.4343,66.1741,80.6945,48.0454,42.8851,53.2057,7.50984,4.31123,10.7085,0.589272,0.464349,0.714196,0.172721,0.0660088,0.279432
1900,39.586,36.4088,42.7632,6.68019,3.52086,9.83953,175.859,169.642,182.076,6.5384,2.97704,10.0998,179.415,172.538,186.292,74.3346,67.1535,81.5157,48.3913,43.1923,53.5903,7.64256,4.41033,10.8748,0.580841,0.454756,0.706926,0.157211,0.0483263,0.266096
1920,39.8054,36.6228,42.988,6.73472,3.601,9.86844,177.495,171.364,183.625,6.68089,3.00123,10.3605,181.752,174.858,188.645,75.5289,68.1686,82.8891,48.8564,43.6362,54.0765,7.87143,4.61897,11.1239,0.576625,0.449876,0.703374,0.135272,0.00557061,0.264973
1940,40.0752,36.9176,43.2328,6.82663,3.69949,9.95377,179.06,172.912,185.208,6.76456,2.99174,10.5374,183.959,176.799,191.12,76.8311,69.0894,84.5728,49.2959,44.1063,54.4855,8.15668,4.84987,11.4635,0.579563,0.451221,0.707905,0.127416,-0.021394,0.276226
1960,40.3174,37.2014,43.4334,6.88954,3.7478,10.0313,181.089,174.982,187.195,6.93546,2.99473,10.8762,186.622,179.181,194.063,78.067,69.935,86.199,49.6111,44.4266,54.7956,8.28731,4.95968,11.6149,0.578147,0.451055,0.705239,0.128457,-0.0371863,0.2941
1980,40.6161,37.4675,43.7646,6.96464,3.77014,10.1591,182.775,176.611,188.938,7.07539,2.97209,11.1787,189.933,181.953,197.913,79.3567,71.0057,87.7077,50.0365,44.8676,55.2054,8.31828,5.04068,11.5959,0.579651,0.45279,0.706512,0.122505,-0.0431468,0.288156
2000,40.9449,37.7614,44.1283,7.05699,3.83021,10.2838,184.477,178.242,190.713,7.1792,2.99186,11.3665,194.128,185.765,202.492,81.0263,72.6727,89.3798,50.4951,45.2476,55.7426,8.36787,5.07621,11.6595,0.580919,0.4534,0.708438,0.118067,-0.0458891,0.282023
2020,41.3009,38.14,44.4617,7.19094,3.92239,10.4595,186.14,179.916,192.364,7.28756,2.99667,11.5784,197.948,189.053,206.843,83.0545,74.631,91.4781,50.9593,45.6418,56.2768,8.50073,5.23325,11.7682,0.581553,0.453469,0.709638,0.115532,-0.0473669,0.278431
2040,41.556,38.4316,44.6804,7.25584,3.96977,10.5419,187.9,181.606,194.194,7.43241,2.94198,11.9228,202.483,193.328,211.638,85.229,76.7743,93.6837,51.5015,46.1837,56.8194,8.65396,5.45882,11.8491,0.58187,0.453444,0.710296,0.115414,-0.0469068,0.277735
2060,41.8348,38.6862,44.9834,7.28399,3.96869,10.5993,189.458,183.097,195.82,7.50454,2.95137,12.0577,206.45,197.179,215.722,86.9058,78.4327,95.379,52.1349,46.8324,57.4373,8.80851,5.67854,11.9385,0.586119,0.45539,0.716848,0.11529,-0.0465267,0.277107
2080,42.1339,38.9539,45.314,7.38392,3.97098,10.7969,191.258,184.815,197.7,7.56161,2.97939,12.1438,210.318,200.8,219.837,88.3388,79.6638,97.0139,52.5871,47.2486,57.9257,8.9193,5.80361,12.035,0.592767,0.457352,0.728183,0.104697,-0.0538703,0.263264
2100,42.4065,39.1875,45.6254,7.50505,4.01267,10.9974,193.196,186.798,199.595,7.6081,2.99922,12.217,213.943,204.518,223.368,89.6497,81.0506,98.2488,52.9635,47.5599,58.3671,9.06961,5.95221,12.187,0.596091,0.458015,0.734167,0.0950933,-0.0630783,0.253265
2120,42.6565,39.4506,45.8623,7.56153,4.06377,11.0593,195.076,188.736,201.415,7.69032,3.08425,12.2964,216.94,207.401,226.48,90.5944,81.9695,99.2194,53.4067,47.9775,58.836,9.23508,6.15273,12.3174,0.597753,0.458272,0.737234,0.09537,-0.0682545,0.258994
2140,42.8849,39.6209,46.149,7.64561,4.13854,11.1527,196.762,190.472,203.053,7.81598,3.2338,12.3982,219.578,210.014,229.142,91.4919,82.7428,100.241,53.9299,48.4822,59.3777,9.3282,6.26628,12.3901,0.598584,0.458383,0.738785,0.0945113,-0.0708532,0.259876
2160,43.2078,39.9327,46.4829,7.70336,4.19619,11.2105,198.527,192.212,204.842,7.91294,3.31095,12.5149,221.601,211.924,231.278,92.0824,83.0345,101.13,54.4182,48.9194,59.917,9.49938,6.40654,12.5922,0.605528,0.458351,0.752705,0.0937045,-0.0721304,0.259539
2180,43.5407,40.2348,46.8465,7.73383,4.21606,11.2516,200.376,193.955,206.797,7.99791,3.34877,12.647,223.928,213.917,233.939,92.9011,83.703,102.099,54.9796,49.3447,60.6145,9.64917,6.49201,12.8063,0.609803,0.457863,0.761743,0.0933012,-0.0727725,0.259375
2200,43.8346,40.494,47.1753,7.67872,4.15038,11.2071,202.223,195.7,208.745,8.0747,3.37547,12.7739,226.369,216.503,236.235,94.5426,85.7295,103.356,55.5423,49.8233,61.2613,9.74647,6.5182,12.9747,0.622047,0.461394,0.7827,0.0934672,-0.0722161,0.25915
2220,44.079,40.7201,47.4378,7.62591,4.10743,11.1444,204.248,197.703,210.793,8.14149,3.36346,12.9195,229.381,219.558,239.204,96.1146,87.6906,104.539,56.103,50.3235,61.8825,9.84196,6.58953,13.0944,0.641188,0.470718,0.811657,0.0985803,-0.0601193,0.25728
2240,44.4878,41.0536,47.922,7.55565,4.0973,11.014,205.828,199.263,212.393,8.15726,3.35044,12.9641,231.774,221.89,241.658,97.8695,89.9528,105.786,56.6788,50.7985,62.5591,10.0467,6.75035,13.343,0.653163,0.481852,0.824474,0.100863,-0.0541881,0.255914
2260,44.9236,41.3562,48.491,7.48816,4.06121,10.9151,207.44,200.84,214.041,8.174,3.3463,13.0017,233.95,223.911,243.989,99.8139,92.1554,107.472,57.2542,51.2561,63.2523,10.2554,6.91585,13.5949,0.660851,0.492128,0.829573,0.101756,-0.0512393,0.254751
2280,45.359,41.7192,48.9988,7.46228,4.05005,10.8745,209.016,202.458,215.575,8.26603,3.43452,13.0975,235.94,226.072,245.808,101.457,94.1666,108.747,57.8393,51.7826,63.896,10.4218,7.0567,13.7869,0.666178,0.498363,0.833992,0.102202,-0.0497748,0.25418
2300,45.7689,42.0581,49.4798,7.46175,4.04974,10.8738,210.675,204.128,217.222,8.28563,3.51938,13.0519,238.427,229.041,247.812,102.76,95.7493,109.77,58.3,52.2699,64.3301,10.5679,7.21709,13.9186,0.675651,0.506226,0.845075,0.102426,-0.049045,0.253896
2320,46.1446,42.3907,49.8986,7.42051,4.00197,10.839,212.267,205.688,218.846,8.28032,3.53544,13.0252,241.227,232.231,250.223,103.904,96.8498,110.957,58.7347,52.6984,64.7711,10.6405,7.24734,14.0336,0.694062,0.521531,0.866592,0.104688,-0.0489627,0.258339
2340,46.5633,42.742,50.3846,7.37721,3.95265,10.8018,213.709,207.178,220.24,8.29995,3.51635,13.0836,243.99,234.753,253.228,104.917,97.6204,112.214,59.2551,53.1265,65.3838,10.6814,7.21555,14.1473,0.705375,0.529164,0.881585,0.114741,-0.0463289,0.275811
2360,46.991,43.0591,50.9229,7.36069,3.936,10.7854,215.086,208.616,221.556,8.22944,3.47313,12.9858,246.809,237.624,255.995,105.625,98.1536,113.096,59.6848,53.4629,65.9067,10.8167,7.26885,14.3646,0.713241,0.532657,0.893825,0.12788,-0.0323201,0.28808
2380,47.4313,43.4527,51.4099,7.35099,3.92066,10.7813,216.648,210.168,223.128,8.22034,3.48685,12.9538,250.564,241.443,259.685,106.493,98.9368,114.05,59.9929,53.7196,66.2662,10.9484,7.36385,14.5329,0.72085,0.534341,0.907358,0.13427,-0.025701,0.294241
2400,47.8073,43.808,51.8066,7.38186,3.98748,10.7762,218.044,211.518,224.571,8.28236,3.45251,13.1122,254.474,245.416,263.533,107.568,100.065,115.072,60.4578,54.0793,66.8364,11.1653,7.53092,14.7998,0.724654,0.535097,0.914211,0.137309,-0.0224757,0.297094
2420,48.1971,44.1862,52.2081,7.37467,4.02743,10.7219,219.372,212.722,226.022,8.35961,3.41299,13.3062,258.128,249.224,267.032,108.422,100.984,115.86,60.9411,54.5209,67.3614,11.2864,7.63388,14.9389,0.731005,0.541143,0.920866,0.136202,-0.0264663,0.29887
2440,48.6311,44.6351,52.627,7.36498,4.04353,10.6864,220.741,214.037,227.446,8.42667,3.47544,13.3779,261.49,252.583,270.397,109.051,101.568,116.534,61.3462,54.9476,67.7448,11.3612,7.71498,15.0075,0.741852,0.548098,0.935607,0.133507,-0.0297111,0.296725
2460,49.0544,45.0096,53.0991,7.38737,4.0385,10.7362,222.298,215.534,229.061,8.52855,3.65631,13.4008,264.961,256.008,273.913,109.835,102.236,117.435,61.6389,55.22,68.0579,11.4854,7.85583,15.115,0.7569,0.554776,0.959025,0.127281,-0.0325735,0.287136
2480,49.3799,45.249,53.5109,7.41739,4.03283,10.8019,223.948,217.021,230.874,8.70342,3.87899,13.5278,268.611,259.628,277.593,110.638,103.059,118.217,61.8921,55.4643,68.3198,11.6405,8.04049,15.2405,0.763616,0.557716,0.969515,0.12273,-0.0341501,0.27961
2500,49.7152,45.4547,53.9757,7.45224,4.0701,10.8344,225.539,218.485,232.592,8.80751,4.00401,13.611,272.3,263.403,281.197,111.242,103.87,118.614,62.25,55.793,68.707,11.877,8.30927,15.4448,0.777726,0.561411,0.994042,0.125865,-0.0290352,0.280765
2520,50.0981,45.7706,54.4256,7.51339,4.09603,10.9307,227.231,220.026,234.435,8.94177,4.14181,13.7417,276.274,267.545,285.003,112.374,105.134,119.615,62.5447,56.115,68.9743,12.0313,8.49041,15.5722,0.78666,0.563233,1.01009,0.128119,-0.02592,0.282158
2540,50.4714,46.0869,54.8558,7.56527,4.05666,11.0739,228.594,221.231,235.958,8.99878,4.19413,13.8034,279.62,270.794,288.446,113.584,106.31,120.859,62.8278,56.4187,69.2369,12.1774,8.63831,15.7165,0.791127,0.564026,1.01823,0.129246,-0.024488,0.282979
2560,50.7871,46.371,55.2033,7.59828,4.0346,11.162,230.024,222.654,237.393,9.13018,4.29093,13.9694,282.919,274.163,291.674,114.706,107.837,121.576,63.2336,56.811,69.6563,12.3666,8.82935,15.9039,0.79336,0.564395,1.02233,0.129809,-0.0238036,0.283422
2580,51.0627,46.6389,55.4864,7.6366,4.02963,11.2436,231.662,224.217,239.107,9.28213,4.44416,14.1201,286.007,277.426,294.588,115.719,109.157,122.281,63.5902,57.1369,70.0434,12.527,9.00049,16.0534,0.795721,0.573303,1.01814,0.124745,-0.0340615,0.283552
2600,51.3442,46.9333,55.7551,7.70254,4.0745,11.3306,233.248,225.71,240.787,9.46544,4.63502,14.2959,288.663,280.34,296.985,116.668,110.212,123.125,64.049,57.5213,70.5767,12.7028,9.16942,16.2361,0.803853,0.585361,1.02234,0.120991,-0.0435943,0.285576
2620,51.7407,47.3632,56.1182,7.72973,4.08171,11.3777,234.761,227.147,242.375,9.6592,4.77755,14.5408,291.321,283.03,299.611,117.736,111.295,124.178,64.4179,57.8031,71.0327,12.8266,9.29203,16.3612,0.80993,0.594639,1.02522,0.119367,-0.0484963,0.28723
2640,52.0802,47.7434,56.4169,7.7648,4.09443,11.4352,236.091,228.365,243.817,9.86353,4.92907,14.798,293.672,285.055,302.289,118.76,111.743,125.778,64.7856,58.1211,71.4501,12.9997,9.46813,16.5312,0.812969,0.599,1.02694,0.122075,-0.050873,0.295024
2660,52.3896,48.0776,56.7016,7.8109,4.13262,11.4892,237.312,229.399,245.225,10.1186,4.99688,15.2403,295.771,286.909,304.633,119.527,112.47,126.584,65.266,58.5704,71.9616,13.1158,9.62829,16.6033,0.817189,0.608155,1.02622,0.127888,-0.0524655,0.308242
2680,52.7538,48.4758,57.0318,7.85293,4.14253,11.5633,238.553,230.477,246.628,10.3532,4.9996,15.7068,297.572,288.656,306.488,120.514,113.726,127.303,65.6924,58.9152,72.4696,13.1578,9.68996,16.6257,0.822288,0.620651,1.02393,0.130795,-0.0534996,0.315089
2700,53.1987,48.899,57.4984,7.90511,4.16932,11.6409,239.894,231.801,247.987,10.5661,5.02186,16.1103,300.468,291.263,309.674,121.707,114.918,128.497,66.1143,59.2571,72.9714,13.2206,9.78442,16.6568,0.830821,0.634389,1.02725,0.134374,-0.0540611,0.32281
2720,53.5569,49.2936,57.8202,7.9635,4.20782,11.7192,241.156,233.062,249.25,10.8204,5.05874,16.5821,303.45,293.989,312.91,123.241,116.067,130.415,66.523,59.5562,73.4897,13.2912,9.90755,16.6749,0.843815,0.647808,1.03982,0.139248,-0.0543086,0.332805
2740,53.858,49.635,58.081,8.01683,4.26159,11.7721,242.482,234.282,250.683,11.0423,5.01095,17.0737,306.339,296.753,315.925,124.935,117.402,132.468,66.8175,59.7592,73.8758,13.3388,9.97076,16.7068,0.839865,0.64337,1.03636,0.141194,-0.0551111,0.3375
2760,54.1119,49.8994,58.3244,8.13634,4.40016,11.8725,243.635,235.224,252.046,11.2448,4.93261,17.5569,309.217,300.004,318.43,126.851,119.268,134.434,67.2451,60.0942,74.396,13.4796,10.0977,16.8614,0.837082,0.640231,1.03393,0.148201,-0.0425603,0.338962
2780,54.3987,50.2118,58.5855,8.15681,4.43268,11.8809,244.799,236.166,253.431,11.3515,4.88835,17.8146,310.815,301.726,319.904,127.865,120.076,135.654,67.6642,60.4121,74.9163,13.6174,10.2451,16.9896,0.85366,0.672986,1.03434,0.161985,-0.0142748,0.338244
2800,54.7341,50.5785,58.8896,8.06774,4.32392,11.8116,246.001,237.146,254.856,11.4,4.81372,17.9862,312.638,303.264,322.011,128.847,120.596,137.098,67.9431,60.6351,75.2512,13.6644,10.2307,17.0981,0.863585,0.692105,1.03507,0.184209,0.031921,0.336497
2820,55.0609,50.9563,59.1655,7.991,4.2639,11.7181,247.105,238.076,256.134,11.526,4.77031,18.2817,315.417,305.852,324.982,130.268,121.62,138.916,68.3411,60.9388,75.7435,13.7537,10.3142,17.1932,0.868548,0.701384,1.03571,0.196782,0.0554382,0.338126
2840,55.3641,51.3104,59.4178,7.94828,4.23575,11.6608,248.45,239.317,257.584,11.6356,4.7274,18.5438,318.158,308.355,327.96,131.644,122.73,140.558,68.6799,61.2051,76.1548,13.8066,10.3997,17.2134,0.880997,0.721693,1.0403,0.214621,0.0780341,0.351208
2860,55.6924,51.6696,59.7152,7.92336,4.21324,11.6335,249.937,240.694,259.181,11.8047,4.78394,18.8254,320.199,309.942,330.456,133.024,124.002,142.046,68.972,61.4672,76.4768,13.8651,10.4779,17.2522,0.897868,0.746866,1.04887,0.226495,0.0885231,0.364467
2880,56.0692,52.029,60.1093,7.88532,4.17633,11.5943,251.281,242.006,260.557,11.9163,4.8056,19.0271,322.024,311.772,332.276,134.724,125.794,143.655,69.2381,61.6997,76.7765,13.9636,10.5901,17.3372,0.910606,0.763897,1.05732,0.244073,0.108289,0.379857
2900,56.4581,52.4308,60.4854,7.84778,4.12851,11.567,252.63,243.26,262,11.6767,4.52102,18.8323,323.454,313.631,333.277,135.928,127.04,144.816,69.5157,61.9294,77.102,14.0134,10.6452,17.3817,0.924015,0.779811,1.06822,0.254601,0.11811,0.391091
2920,56.7786,52.7567,60.8005,7.82601,4.0953,11.5567,254.123,244.638,263.608,11.583,4.38622,18.7797,326.297,317.571,335.024,137.502,128.771,146.234,69.8016,62.179,77.4241,14.0902,10.7123,17.4681,0.93618,0.792307,1.08005,0.263933,0.123183,0.404683
2940,57.0543,53.0299,61.0787,7.867,4.13059,11.6034,255.467,245.901,265.032,11.61,4.39762,18.8224,329.23,321.178,337.281,139.165,130.64,147.691,70.1817,62.5064,77.857,14.1733,10.8189,17.5277,0.941069,0.793429,1.08871,0.267416,0.124152,0.410679
2960,57.3809,53.3358,61.426,7.94192,4.19526,11.6886,256.725,247.034,266.415,11.5978,4.38553,18.8102,331.955,324.504,339.405,140.871,132.567,149.175,70.576,62.8628,78.2892,14.2673,10.8849,17.6497,0.943514,0.793779,1.09325,0.269033,0.124505,0.413562
2980,57.6996,53.6538,61.7455,8.00455,4.2294,11.7797,257.835,247.996,267.675,11.6203,4.3624,18.8781,334.642,327.127,342.156,143.1,134.908,151.292,71.1427,63.4354,78.85,14.3953,11.0071,17.7835,0.947339,0.798203,1.09648,0.269598,0.124668,0.414527
3000,58.0094,53.9371,62.0818,8.01934,4.2082,11.8305,258.898,248.889,268.907,11.6433,4.38367,18.903,338.201,330.436,345.965,145.294,137.092,153.497,71.705,64.0207,79.3893,14.5216,11.1549,17.8883,0.949027,0.800375,1.09768,0.268396,0.124528,0.412264
3020,58.2398,54.1339,62.3457,8.0302,4.18289,11.8775,260.031,249.895,270.166,11.6573,4.4314,18.8831,341.442,333.366,349.518,147.005,138.605,155.406,72.2434,64.4975,79.9893,14.6256,11.2699,17.9813,0.957229,0.801157,1.1133,0.285846,0.148396,0.423297
3040,58.4189,54.2983,62.5395,8.03352,4.15378,11.9133,261.172,250.941,271.403,11.6751,4.4782,18.872,344.965,336.389,353.541,148.483,139.763,157.203,72.8264,64.954,80.6988,14.7326,11.3169,18.1482,0.965686,0.803572,1.1278,0.29753,0.161282,0.433778
3060,58.7038,54.5538,62.8538,8.06515,4.15769,11.9726,262.316,252.033,272.6,11.6704,4.49751,18.8433,348.345,339.595,357.096,150.293,141.657,158.928,73.3014,65.344,81.2588,14.8107,11.34,18.2814,0.969572,0.804057,1.13509,0.302821,0.166447,0.439195
3080,59.0346,54.8146,63.2546,8.10581,4.14187,12.0698,263.528,253.208,273.848,11.6925,4.48487,18.9001,351.383,342.537,360.228,151.448,142.732,160.164,73.7726,65.7609,81.7843,14.8812,11.3801,18.3823,0.971515,0.804121,1.13891,0.305533,0.16914,0.441926
3100,59.3954,55.1393,63.6515,8.18572,4.16344,12.208,264.609,254.222,274.997,11.7259,4.47885,18.973,354.946,345.803,364.088,153.03,143.857,162.202,74.2331,66.1497,82.3165,14.9829,11.4496,18.5162,0.979102,0.806982,1.15122,0.306919,0.17037,0.443469
3120,59.7029,55.437,63.9688,8.26888,4.21701,12.3208,265.794,255.347,276.24,11.8218,4.51788,19.1256,358.563,349.555,367.572,154.577,145.027,164.127,74.6077,66.4479,82.7674,15.0379,11.4466,18.6292,0.990515,0.809787,1.17124,0.307612,0.170947,0.444278
3140,60.033,55.7622,64.3037,8.31713,4.24771,12.3866,267.008,256.483,277.532,11.9361,4.57183,19.3004,362.949,353.883,372.015,156.035,146.243,165.827,74.9144,66.7235,83.1053,15.0591,11.4175,18.7007,0.996222,0.810375,1.18207,0.302009,0.169215,0.434803
3160,60.3436,56.0574,64.6299,8.33658,4.25405,12.4191,268.237,257.593,278.88,12.0361,4.61804,19.4542,367.738,358.367,377.108,157.521,147.245,167.797,75.2434,67.0681,83.4186,15.1272,11.4551,18.7992,0.999075,0.810484,1.18767,0.302594,0.169319,0.435869
3180,60.6888,56.4198,64.9578,8.34811,4.26047,12.4358,269.476,258.633,280.319,12.1446,4.69237,19.5969,372.5,363.002,381.997,159.451,148.797,170.105,75.6075,67.4333,83.7817,15.1973,11.493,18.9017,1.0005,0.810494,1.19051,0.303688,0.169433,0.437943
3200,61.0093,56.7625,65.256,8.355,4.26424,12.4458,270.683,259.708,281.659,12.2483,4.75222,19.7444,377.569,367.599,387.54,161.593,150.469,172.716,75.9383,67.8055,84.0712,15.278,11.5559,19.0001,1.00122,0.810489,1.19194,0.304235,0.169399,0.439071
3220,61.362,57.1558,65.5682,8.36107,4.27015,12.452,271.88,260.746,283.014,12.3416,4.78936,19.8937,381.882,371.614,392.151,163.39,151.841,174.94,76.31,68.2202,84.3998,15.37,11.6126,19.1274,1.00157,0.810483,1.19266,0.311843,0.170959,0.452727
3240,61.6308,57.4898,65.7718,8.37888,4.27389,12.4839,272.929,261.583,284.274,12.4312,4.83078,20.0316,385.543,375.237,395.85,165.408,153.53,177.286,76.6929,68.627,84.7589,15.522,11.7411,19.3029,0.997266,0.806824,1.18771,0.31868,0.169167,0.468192
3260,61.9415,57.8444,66.0387,8.40282,4.28996,12.5157,273.904,262.331,285.477,12.5905,4.88154,20.2995,388.655,378.553,398.756,167.088,155.099,179.077,77.1226,69.0315,85.2137,15.6248,11.7873,19.4624,1.00093,0.803903,1.19795,0.320172,0.167792,0.472552
3280,62.2136,58.1404,66.2867,8.46011,4.35563,12.5646,274.854,263.153,286.555,12.6557,4.86412,20.4472,392.185,382.063,402.306,168.828,156.726,180.93,77.6004,69.4393,85.7614,15.7486,11.8254,19.6717,1.00641,0.802518,1.2103,0.31855,0.159097,0.478003
3300,62.4751,58.4363,66.5139,8.54004,4.45112,12.6289,275.976,264.048,287.904,12.722,4.84288,20.6012,395.846,385.851,405.84,171.344,159.626,183.062,78.0753,69.8301,86.3205,15.8693,11.8916,19.847,1.00915,0.801712,1.21659,0.317049,0.152744,0.481353
3320,62.6912,58.6609,66.7216,8.58882,4.51164,12.666,277.114,265.082,289.145,12.8075,4.85097,20.7641,399.047,389.271,408.823,174.315,163.138,185.491,78.5398,70.2482,86.8314,15.9653,12.0253,19.9053,1.01052,0.801282,1.21976,0.316298,0.149561,0.483035
3340,62.8928,58.8572,66.9285,8.61846,4.55068,12.6862,278.164,266.208,290.119,12.9346,4.94438,20.9248,402.549,392.618,412.48,176.952,165.958,187.946,78.9908,70.6772,87.3043,16.093,12.1913,19.9948,1.01121,0.801061,1.22136,0.316727,0.14789,0.485565
3360,63.1734,59.1216,67.2252,8.64549,4.60099,12.69,279.326,267.514,291.138,13.0899,5.08805,21.0917,405.67,395.679,415.661,179.329,168.556,190.101,79.2974,70.9748,87.6199,16.1536,12.2928,20.0144,1.01155,0.800948,1.22215,0.322144,0.146266,0.498022
3380,63.4607,59.3912,67.5303,8.64483,4.66615,12.6235,280.326,268.594,292.059,13.1204,5.1873,21.0535,409.547,399.564,419.531,181.298,170.628,191.969,79.6543,71.3464,87.9621,16.2719,12.484,20.0597,1.01172,0.800892,1.22255,0.323727,0.145531,0.501923
3400,63.7623,59.666,67.8587,8.62168,4.64692,12.5964,281.269,269.648,292.89,13.2021,5.31901,21.0851,413.693,403.78,423.605,183.189,172.53,193.849,79.9578,71.6155,88.3,16.4421,12.6671,20.217,1.01181,0.800863,1.22275,0.324478,0.145159,0.503797
3420,64.1329,60.0057,68.26,8.59868,4.59424,12.6031,282.239,270.649,293.829,13.3534,5.4719,21.2349,418.691,408.764,428.618,185.506,174.935,196.077,80.2796,71.8816,88.6777,16.5828,12.791,20.3746,1.01185,0.800849,1.22285,0.324853,0.144969,0.504737
3440,64.396,60.2877,68.5042,8.56246,4.53704,12.5879,283.426,271.766,295.085,13.5669,5.61606,21.5177,423.591,413.885,433.298,187.76,177.277,198.242,80.6669,72.2093,89.1244,16.702,12.8665,20.5375,1.01187,0.800842,1.2229,0.323958,0.144982,0.502935
3460,64.6312,60.5374,68.725,8.55983,4.54437,12.5753,284.688,272.974,296.402,13.7941,5.75496,21.8332,427.777,418.486,437.068,189.816,179.781,199.85,81.0491,72.5587,89.5394,16.8179,12.937,20.6988,1.01188,0.800839,1.22293,0.327338,0.151334,0.503342
3480,64.8527,60.7674,68.938,8.58077,4.57517,12.5864,285.815,274.059,297.572,13.9576,5.86301,22.0522,431.525,422.44,440.609,192.264,182.43,202.098,81.5072,72.975,90.0394,16.9693,13.067,20.8716,1.01189,0.800837,1.22294,0.342593,0.1627,0.522486
3500,65.0272,60.9448,69.1095,8.58946,4.56357,12.6154,287.013,275.168,298.857,14.1834,5.97731,22.3895,435.595,426.295,444.895,194.35,184.329,204.371,81.9609,73.3707,90.5511,17.1122,13.2067,21.0177,1.01199,0.802836,1.22115,0.355724,0.16828,0.543169
3520,65.2522,61.1551,69.3493,8.5984,4.56664,12.6302,288.319,276.268,300.37,14.4843,6.14053,22.8281,439.707,430.243,449.171,196.442,186.534,206.349,82.3181,73.6941,90.942,17.2226,13.3215,21.1237,1.01379,0.809528,1.21804,0.366132,0.170992,0.561272
3540,65.6319,61.5714,69.6924,8.69195,4.71191,12.672,289.604,277.316,301.891,14.757,6.28601,23.228,443.128,433.583,452.672,198.499,188.738,208.26,82.6037,73.9653,91.242,17.2916,13.3969,21.1863,1.01468,0.812822,1.21654,0.371088,0.171279,0.570897
3560,65.9887,61.9441,70.0333,8.79624,4.88099,12.7115,290.559,278.197,302.92,14.9972,6.45766,23.5366,446.085,436.348,455.821,199.979,190.428,209.53,82.9118,74.2752,91.5484,17.4231,13.5479,21.2984,1.01513,0.814455,1.2158,0.373423,0.170946,0.575901
3580,66.3283,62.2786,70.378,8.88782,5.0112,12.7644,291.436,279.074,303.798,15.337,6.76148,23.9124,449.079,439.119,459.038,202.232,192.848,211.615,83.2527,74.6167,91.8887,17.5487,13.6813,21.4161,1.01535,0.815268,1.21544,0.374591,0.170759,0.578423
3600,66.6288,62.5553,70.7023,8.93422,5.08123,12.7872,292.506,280.081,304.932,15.6301,7.01394,24.2463,452.319,441.791,462.847,204.416,195.209,213.623,83.6445,74.9282,92.3607,17.5917,13.7354,21.4481,1.01547,0.815674,1.21526,0.380869,0.177041,0.584697
3620,66.9011,62.8082,70.9939,8.94671,5.10304,12.7904,293.627,281.131,306.122,15.9193,7.24657,24.5919,456.821,445.859,467.783,206.353,197.268,215.438,84.0429,75.2473,92.8385,17.6253,13.7853,21.4653,1.01552,0.815876,1.21517,0.384894,0.182032,0.587756
3640,67.3008,63.1979,71.4037,8.99318,5.12942,12.8569,294.536,281.894,307.178,16.1572,7.34783,24.9666,461.135,449.842,472.428,208.406,199.195,217.618,84.3945,75.5454,93.2436,17.6899,13.8274,21.5525,1.01555,0.815977,1.21512,0.392252,0.196482,0.588022
3660,67.6553,63.5171,71.7936,9.02349,5.14478,12.9022,295.379,282.529,308.23,16.4326,7.42385,25.4413,465.607,454.718,476.495,210.588,201.856,219.32,84.8084,75.9152,93.7015,17.7595,13.8629,21.6561,1.01556,0.816028,1.2151,0.399834,0.203353,0.596314
3680,67.9559,63.7991,72.1126,9.05616,5.18704,12.9253,296.401,283.425,309.376,16.6724,7.50963,25.8352,470.026,459.307,480.744,213.017,204.554,221.48,85.3119,76.3837,94.24,17.8315,13.9057,21.7574,1.02084,0.821848,1.21984,0.403624,0.206659,0.60059
3700,68.2027,64.0489,72.3565,9.08882,5.23041,12.9472,297.643,284.602,310.685,16.9188,7.58154,26.2561,473.318,462.709,483.927,215.167,206.816,223.517,85.7461,76.7596,94.7326,17.9015,13.9812,21.8219,1.03478,0.836724,1.23284,0.40552,0.208279,0.602761
3720,68.5656,64.416,72.7152,9.09569,5.23876,12.9526,298.819,285.707,311.93,17.0937,7.65259,26.5349,477.714,467.185,488.243,217.98,209.801,226.159,86.2143,77.1851,95.2435,17.961,14.0713,21.8507,1.04175,0.843917,1.23959,0.406468,0.209081,0.603854
3740,69.0159,64.8627,73.169,9.13283,5.2601,13.0056,299.742,286.631,312.854,17.2137,7.71029,26.7172,481.741,471.026,492.455,220.146,211.784,228.508,86.6376,77.6008,95.6745,18.0184,14.1828,21.8541,1.04432,0.848866,1.23976,0.405709,0.206174,0.605243
3760,69.3339,65.1547,73.5131,9.16649,5.27059,13.0624,300.639,287.382,313.897,17.4319,7.88248,26.9813,485.336,474.322,496.35,221.864,213.38,230.349,87.1003,78.0424,96.1582,18.0696,14.2591,21.8801,1.04362,0.85407,1.23316,0.405106,0.204117,0.606094
3780,69.6237,65.4651,73.7823,9.19746,5.28492,13.11,301.626,288.248,315.004,17.6171,7.96911,27.2651,489.287,478.149,500.424,223.297,214.992,231.601,87.5616,78.5063,96.617,18.1665,14.3732,21.9599,1.04327,0.856501,1.23003,0.403764,0.201745,0.605783
3800,69.8428,65.7443,73.9413,9.24097,5.32219,13.1598,302.619,289.096,316.142,17.8706,8.10003,27.6412,493.361,482.28,504.443,224.82,216.875,232.765,88.0327,78.9823,97.0831,18.2817,14.529,22.0344,1.04278,0.857826,1.22774,0.400847,0.198169,0.603526
3820,70.072,66.0111,74.1328,9.286,5.38407,13.1879,303.676,289.988,317.364,18.11,8.19565,28.0243,497.355,486.1,508.609,226.395,218.772,234.018,88.4166,79.3557,97.4775,18.3902,14.6639,22.1165,1.04205,0.85867,1.22542,0.397631,0.195786,0.599475
3840,70.3091,66.2117,74.4065,9.35136,5.44577,13.257,304.739,290.866,318.612,18.3142,8.27956,28.3488,501.283,489.832,512.734,228.193,220.705,235.681,88.8279,79.8013,97.8546,18.4793,14.7835,22.1752,1.04174,0.859202,1.22427,0.39594,0.194469,0.597411
3860,70.5293,66.4024,74.6563,9.4172,5.51081,13.3236,305.813,291.788,319.839,18.4788,8.35721,28.6005,506.079,494.412,517.746,230.13,222.918,237.343,89.2785,80.2881,98.2689,18.5298,14.8693,22.1903,1.04193,0.859533,1.22432,0.395402,0.19384,0.596963
3880,70.7437,66.6198,74.8677,9.46738,5.57921,13.3556,306.817,292.687,320.946,18.5493,8.33436,28.7643,510.782,499.24,522.323,232.051,225.271,238.83,89.6482,80.6453,98.6511,18.5865,14.9541,22.2189,1.04202,0.859696,1.22435,0.394348,0.19326,0.595436
3900,70.9901,66.8254,75.1548,9.47987,5.59452,13.3652,307.884,293.652,322.116,18.5955,8.19273,28.9983,515.047,503.982,526.113,233.926,227.608,240.243,89.9321,80.912,98.9523,18.6788,15.0621,22.2954,1.04207,0.859777,1.22436,0.392783,0.192502,0.593065
3920,71.229,67.0518,75.4062,9.50283,5.60581,13.3999,309.121,294.768,323.475,18.7545,8.14624,29.3627,519.387,508.777,529.997,236.144,230.552,241.736,90.2404,81.1853,99.2955,18.763,15.1606,22.3653,1.04209,0.859818,1.22437,0.392001,0.192105,0.591898
3940,71.558,67.3549,75.7611,9.55406,5.65605,13.4521,310.27,295.751,324.788,18.8904,8.13874,29.6422,523.569,513.487,533.651,238.424,233.38,243.469,90.661,81.5799,99.7422,18.8514,15.2764,22.4265,1.0421,0.859838,1.22437,0.39161,0.191902,0.591318
3960,71.8113,67.5854,76.0373,9.62985,5.74851,13.5112,311.371,296.673,326.069,19.1099,8.22266,29.9972,527.846,518.355,537.337,240.429,235.65,245.209,91.1156,81.9694,100.262,18.9467,15.3897,22.5037,1.04144,0.8565,1.22637,0.388748,0.184671,0.592824
3980,72.0331,67.7659,76.3003,9.67988,5.79417,13.5656,312.381,297.558,327.204,19.3813,8.30484,30.4577,532.612,523.293,541.93,242.56,237.808,247.311,91.5681,82.3617,100.774,19.0503,15.5011,22.5994,1.04056,0.846084,1.23503,0.389325,0.176569,0.60208
4000,72.3235,68.0372,76.6099,9.70495,5.79222,13.6177,313.376,298.379,328.373,19.666,8.40941,30.9226,536.672,527.315,546.029,244.411,239.7,249.121,91.9724,82.7272,101.218,19.1094,15.5744,22.6444,1.0401,0.840209,1.24,0.39285,0.171984,0.613717
4020,72.6029,68.3257,76.8801,9.74517,5.77569,13.7147,314.166,299.022,329.31,19.9727,8.51426,31.4311,540.194,531.007,549.381,246.235,241.697,250.774,92.4643,83.2208,101.708,19.1977,15.7418,22.6537,1.03988,0.837232,1.24253,0.394613,0.169598,0.619628
4040,72.9011,68.6008,77.2014,9.77865,5.76254,13.7948,314.87,299.648,330.093,20.1158,8.52992,31.7017,542.717,533.197,552.238,247.375,242.875,251.874,92.9235,83.6344,102.213,19.1942,15.8474,22.5409,1.04093,0.835946,1.24591,0.395212,0.168442,0.621981
4060,73.219,68.9153,77.5228,9.79886,5.74831,13.8494,315.708,300.517,330.899,20.2667,8.65214,31.8813,545.488,535.3,555.676,249.024,244.536,253.512,93.3749,84.0397,102.71,19.2148,15.9166,22.5129,1.04866,0.836341,1.26097,0.393682,0.168227,0.619136
4080,73.5234,69.1865,77.8602,9.79745,5.72973,13.8652,316.575,301.364,331.786,20.51,8.92111,32.0989,548.452,537.435,559.469,250.779,246.136,255.422,93.9062,84.5082,103.304,19.2715,16.017,22.5259,1.05204,0.835636,1.26844,0.392917,0.168111,0.617723
4100,73.7494,69.357,78.1419,9.78431,5.75092,13.8177,317.547,302.278,332.815,20.736,9.20444,32.2675,552.254,540.6,563.909,252.663,247.724,257.602,94.4122,84.9782,103.846,19.2865,16.0447,22.5283,1.05373,0.834946,1.27251,0.394597,0.167591,0.621604
4120,73.9701,69.5133,78.4269,9.81619,5.79,13.8424,318.399,303.076,333.722,21.019,9.57774,32.4602,556.426,544.813,568.04,254.431,249.626,259.237,94.9114,85.4397,104.383,19.3341,16.1105,22.5578,1.05457,0.83452,1.27463,0.397111,0.166684,0.627537
4140,74.2591,69.7365,78.7817,9.861,5.85655,13.8655,319.16,303.837,334.482,21.2015,9.87507,32.528,560.27,548.564,571.976,256.01,251.284,260.735,95.3674,85.8576,104.877,19.3917,16.1644,22.6189,1.055,0.834287,1.27571,0.394645,0.166616,0.622673
4160,74.5538,69.9769,79.1308,9.90882,5.90689,13.9108,320.048,304.658,335.438,21.3542,10.1166,32.5918,563.778,551.771,575.785,257.174,252.184,262.164,95.7751,86.23,105.32,19.4396,16.215,22.6643,1.05521,0.834166,1.27625,0.393239,0.166595,0.619882
4180,74.7993,70.2041,79.3946,9.96706,5.96944,13.9647,320.987,305.515,336.46,21.4926,10.3256,32.6596,566.956,554.678,579.234,258.07,252.829,263.311,96.128,86.5539,105.702,19.5551,16.334,22.7761,1.05658,0.836119,1.27705,0.406134,0.162666,0.649602
4200,75.0336,70.415,79.6521,10.0018,6.02651,13.9771,321.816,306.317,337.316,21.5825,10.4874,32.6775,571.018,558.485,583.551,259.38,253.953,264.808,96.5281,86.9367,106.119,19.649,16.4301,22.868,1.058,0.838167,1.27784,0.419815,0.156794,0.682836
4220,75.2313,70.5826,79.88,10.0271,6.0722,13.9819,322.585,307.06,338.109,21.6598,10.6049,32.7146,575.152,562.288,588.015,261.045,255.078,267.012,97.014,87.3808,106.647,19.7426,16.5127,22.9725,1.05871,0.839155,1.27827,0.426656,0.153289,0.700023
4240,75.4503,70.8026,80.098,10.0625,6.10144,14.0236,323.301,307.75,338.851,21.7761,10.7683,32.7838,580.116,566.796,593.436,263.579,256.766,270.392,97.4549,87.7162,107.194,19.8673,16.6148,23.1198,1.05907,0.83964,1.27849,0.430076,0.151412,0.708741
4260,75.7496,71.1053,80.394,10.0981,6.14248,14.0537,324.008,308.298,339.718,21.9164,10.8814,32.9514,585.238,571.316,599.161,265.646,258.416,272.877,97.9211,88.0992,107.743,19.9629,16.7136,23.2122,1.06153,0.844182,1.27888,0.433298,0.152599,0.713997
4280,76.0004,71.3305,80.6702,10.1451,6.1992,14.091,324.738,308.859,340.617,21.9374,10.9137,32.9612,589.514,575.034,603.994,267.184,259.511,274.857,98.3604,88.4638,108.257,20.0382,16.8019,23.2745,1.06383,0.848271,1.27939,0.438937,0.158729,0.719145
4300,76.2356,71.5179,80.9533,10.1816,6.19726,14.1659,325.66,309.629,341.69,21.9472,10.9985,32.896,592.996,578.092,607.9,269.387,261.398,277.376,98.7117,88.7512,108.672,20.04,16.7914,23.2886,1.06498,0.85024,1.27973,0.437383,0.154295,0.72047
4320,76.4201,71.6782,81.162,10.2053,6.20146,14.2091,326.604,310.373,342.836,22.0106,11.0337,32.9876,596.4,581.072,611.728,271.053,262.734,279.373,99.1699,89.16,109.18,20.058,16.7578,23.3581,1.06556,0.851205,1.27992,0.434574,0.146955,0.722193
4340,76.6287,71.8799,81.3776,10.2042,6.20435,14.2041,327.431,311.078,343.785,21.9801,10.9919,32.9683,599.345,583.961,614.728,272.199,264.022,280.377,99.5769,89.5395,109.614,20.1436,16.804,23.4831,1.06633,0.85182,1.28084,0.42805,0.142033,0.714067
4360,76.8772,72.109,81.6455,10.2216,6.20271,14.2405,328.213,311.796,344.631,21.9367,10.9193,32.9541,602.686,587.138,618.234,274.531,266.443,282.619,99.9545,89.8607,110.048,20.2125,16.8362,23.5887,1.07316,0.855462,1.29085,0.4212,0.138819,0.70358
4380,77.1076,72.3018,81.9134,10.2688,6.20761,14.3299,328.964,312.492,345.436,21.8866,10.8606,32.9126,606.903,591.121,622.686,277.682,269.709,285.655,100.29,90.1809,110.399,20.3029,16.8962,23.7095,1.0773,0.85752,1.29708,0.410233,0.133092,0.687374
4400,77.3748,72.5709,82.1786,10.3063,6.22865,14.384,329.719,313.146,346.292,21.9883,10.9803,32.9962,611.03,594.916,627.145,280.636,272.324,288.948,100.631,90.4854,110.777,20.3676,16.9317,23.8035,1.0791,0.858063,1.30013,0.395111,0.123153,0.667068
4420,77.6804,72.9015,82.4593,10.3133,6.21992,14.4068,330.36,313.63,347.09,22.18,11.1391,33.2209,614.793,598.417,631.169,283.426,274.632,292.22,101.002,90.8193,111.184,20.4584,17.0067,23.91,1.07628,0.852171,1.30038,0.394216,0.124271,0.664161
4440,77.9597,73.1597,82.7597,10.3051,6.19276,14.4174,331.058,314.161,347.954,22.4973,11.4136,33.581,618.962,602.464,635.46,286.211,277.31,295.112,101.338,91.1311,111.544,20.521,17.0771,23.965,1.07486,0.84916,1.30057,0.398534,0.128746,0.668322
4460,78.2149,73.4,83.0297,10.2937,6.20841,14.379,331.719,314.672,348.766,22.8621,11.7639,33.9604,622.845,606.54,639.15,288.866,280.134,297.599,101.723,91.5033,111.943,20.6018,17.1553,24.0483,1.07416,0.847638,1.30068,0.402622,0.135643,0.669601
4480,78.4601,73.6268,83.2935,10.2917,6.25341,14.33,332.325,315.208,349.442,23.1693,12.1014,34.2373,627.644,611.215,644.074,290.863,282.057,299.67,102.231,92.05,112.412,20.7209,17.278,24.1638,1.07381,0.846874,1.30074,0.406331,0.143151,0.669511
4500,78.7224,73.8758,83.5689,10.3283,6.31022,14.3463,332.937,315.888,349.985,23.3569,12.3194,34.3944,631.33,615.075,647.584,292.658,283.94,301.376,102.686,92.5206,112.852,20.8165,17.3561,24.277,1.07363,0.846491,1.30077,0.407002,0.145579,0.668424
4520,78.9585,74.0715,83.8456,10.3593,6.35011,14.3685,333.58,316.509,350.65,23.5738,12.5526,34.5951,635.411,619.78,651.042,294.658,285.94,303.375,103.042,92.8629,113.221,20.9128,17.4423,24.3833,1.07024,0.842213,1.29827,0.406549,0.144828,0.668269
4540,79.177,74.2502,84.1038,10.3956,6.37545,14.4158,334.221,317.041,351.402,23.8031,12.808,34.7981,639.287,624.485,654.089,296.563,288.073,305.052,103.498,93.2773,113.72,21.0127,17.5286,24.4968,1.06797,0.839293,1.29665,0.406692,0.144421,0.668963
4560,79.401,74.4522,84.3499,10.4171,6.35493,14.4794,334.834,317.5,352.168,23.9205,12.878,34.9629,643.363,629.237,657.489,298.455,290.051,306.859,103.931,93.6358,114.227,21.1289,17.599,24.6587,1.06684,0.837814,1.29586,0.411476,0.14806,0.674893
4580,79.622,74.6353,84.6087,10.4393,6.32103,14.5575,335.528,317.996,353.06,24.0095,12.8838,35.1352,646.077,632.432,659.722,300.406,291.838,308.974,104.401,94.0758,114.727,21.2351,17.6839,24.7863,1.06669,0.836995,1.29638,0.416244,0.151543,0.680946
4600,79.8309,74.8363,84.8256,10.4665,6.29052,14.6425,336.355,318.59,354.119,24.0899,12.857,35.3228,648.804,635.195,662.413,302.293,292.976,311.609,104.806,94.4613,115.151,21.3234,17.8043,24.8425,1.06676,0.836776,1.29674,0.417976,0.153518,0.682433
4620,80.0079,75.013,85.0028,10.4879,6.27214,14.7036,337.163,319.161,355.164,24.1887,12.8087,35.5687,652.401,637.982,666.821,304.899,294.491,315.307,105.178,94.819,115.537,21.3925,17.8938,24.8912,1.06703,0.83719,1.29686,0.416908,0.155482,0.678334
4640,80.2951,75.28,85.3103,10.5289,6.28397,14.7739,337.856,319.658,356.053,24.3128,12.806,35.8196,656.178,641.001,671.356,307.205,295.913,318.498,105.533,95.1657,115.901,21.4504,17.9532,24.9475,1.06738,0.837968,1.2968,0.416069,0.155928,0.676209
4660,80.5878,75.5651,85.6105,10.5607,6.30879,14.8126,338.407,320.065,356.748,24.4468,12.8593,36.0343,659.884,644.183,675.584,309.608,297.886,321.329,105.974,95.5596,116.388,21.5433,17.9973,25.0893,1.06756,0.838357,1.29676,0.415673,0.15598,0.675366
4680,80.8869,75.8604,85.9134,10.5904,6.33818,14.8426,338.934,320.407,357.461,24.614,12.9692,36.2587,663.757,647.903,679.61,311.975,300.239,323.711,106.372,95.9314,116.813,21.6663,18.091,25.2415,1.06972,0.831613,1.30783,0.417656,0.15794,0.677372
4700,81.1827,76.1513,86.2141,10.6018,6.33966,14.8639,339.491,320.836,358.145,24.7183,13.0765,36.3601,667.998,651.77,684.226,314.11,302.049,326.17,106.795,96.3552,117.235,21.7697,18.1822,25.3572,1.07096,0.827477,1.31444,0.421905,0.160435,0.683375
4720,81.4488,76.4385,86.4591,10.6065,6.30894,14.904,340.061,321.356,358.766,24.7591,13.0509,36.4672,670.841,654.382,687.299,315.899,303.277,328.52,107.243,96.7685,117.718,21.8711,18.2935,25.4487,1.07158,0.825351,1.31781,0.426409,0.16048,0.692338
4740,81.6694,76.683,86.6558,10.6434,6.31474,14.9721,340.633,321.876,359.391,24.8088,13.0505,36.567,674.08,657.2,690.96,318.471,305.378,331.565,107.697,97.2043,118.189,21.9631,18.3897,25.5365,1.07363,0.824732,1.32252,0.428474,0.160509,0.696438
4760,81.8594,76.8802,86.8387,10.6915,6.33418,15.0488,341.247,322.424,360.071,24.8251,13.0362,36.6141,677.89,660.522,695.258,321.017,307.42,334.614,108.071,97.5494,118.592,22.0389,18.4544,25.6233,1.08229,0.826875,1.3377,0.4194,0.148872,0.689929
4780,82.0513,77.0592,87.0434,10.7479,6.3866,15.1092,341.931,322.998,360.864,24.76,12.9817,36.5383,681.511,663.417,699.606,324.138,309.852,338.424,108.459,97.8633,119.056,22.1081,18.522,25.6943,1.08805,0.828185,1.34791,0.408893,0.134039,0.683748
4800,82.2497,77.2376,87.2618,10.7868,6.40701,15.1667,342.454,323.474,361.434,24.7054,12.9283,36.4825,685.135,666.793,703.477,326.723,312.215,341.231,108.941,98.2942,119.589,22.2477,18.6981,25.7972,1.09093,0.828737,1.35311,0.40364,0.125899,0.681381
4820,82.452,77.4132,87.4907,10.8293,6.42773,15.2308,343.105,324.102,362.107,24.6937,12.8657,36.5216,689.488,671.172,707.803,329.471,314.835,344.107,109.382,98.7509,120.013,22.3868,18.8903,25.8833,1.09292,0.830662,1.35517,0.397316,0.114876,0.679756
4840,82.6155,77.5388,87.6922,10.853,6.41601,15.29,343.794,324.738,362.849,24.7625,12.8495,36.6755,693.022,674.943,711.101,331.445,316.656,346.235,109.808,99.1824,120.434,22.5035,19.0252,25.9819,1.09408,0.832113,1.35604,0.393039,0.106752,0.679326
4860,82.8175,77.6614,87.9736,10.9096,6.39639,15.4228,344.601,325.515,363.686,24.8642,12.8606,36.8678,696.672,678.882,714.462,333.517,318.834,348.2,110.136,99.5218,120.75,22.5621,19.0991,26.0251,1.09466,0.832834,1.35648,0.391064,0.102253,0.679874
4880,83.0276,77.7979,88.2572,10.9896,6.43864,15.5406,345.524,326.342,364.706,24.9728,12.9032,37.0425,701.645,684.59,718.7,335.774,321.55,349.997,110.422,99.7627,121.081,22.614,19.1709,26.0571,1.09361,0.831892,1.35533,0.390369,0.10051,0.680228
4900,83.2103,77.9446,88.476,11.0565,6.47051,15.6425,346.41,327.139,365.682,25.0781,12.969,37.1873,706.398,690.005,722.791,337.861,323.874,351.847,110.693,99.9996,121.386,22.7096,19.2853,26.1339,1.09304,0.831368,1.35471,0.390032,0.099656,0.680409
4920,83.3675,78.053,88.682,11.146,6.53331,15.7586,347.185,327.841,366.529,25.1598,13.0206,37.2989,711.499,695.955,727.042,339.982,326.306,353.657,111.034,100.331,121.737,22.8012,19.4143,26.1881,1.09275,0.831104,1.35441,0.389864,0.0992288,0.680499
4940,83.5188,78.1172,88.9204,11.24,6.59602,15.8839,347.884,328.408,367.361,25.2703,13.0683,37.4722,715.486,700.833,730.139,341.984,328.92,355.047,111.419,100.675,122.163,22.8865,19.529,26.2441,1.09125,0.828647,1.35385,0.386899,0.100014,0.673784
4960,83.6985,78.2507,89.1462,11.3115,6.63524,15.9877,348.613,329.058,368.168,25.389,13.1283,37.6496,720.316,706.283,734.349,344.409,331.51,357.307,111.792,101.035,122.549,22.985,19.657,26.3131,1.10164,0.843783,1.3595,0.389431,0.110201,0.66866
4980,83.8766,78.4136,89.3395,11.3589,6.66276,16.055,349.513,329.81,369.215,25.538,13.211,37.865,726.16,712.292,740.027,346.115,333.302,358.928,112.176,101.409,122.942,23.0881,19.7925,26.3837,1.11494,0.863308,1.36656,0.392964,0.11719,0.668739
4999,84.0281,78.5857,89.4704,11.414,6.67776,16.1502,350.339,330.485,370.192,25.6684,13.2735,38.0633,732.164,718.663,745.664,347.621,335.111,360.131,112.513,101.745,123.281,23.2147,19.9487,26.4806,1.12135,0.872558,1.37014,0.394669,0.120422,0.668916


==> figures/news_market/276269706/agg_inference_cost.csv <==
episode,mirror_mean,mirror_lo,mirror_hi,ppo_mean,ppo_lo,ppo_hi
0,0.0007565,7.84771e-05,0.00143452,0.00142096,0.000590553,0.00225137
20,0.000584941,0.000560463,0.00060942,0.000571837,0.000526182,0.000617492
40,0.000551678,0.000524786,0.000578569,0.00054779,0.000518379,0.0005772
60,0.000679516,0.000646313,0.000712718,0.000654295,0.000602059,0.000706531
80,0.000642927,0.000594542,0.000691313,0.000643112,0.00059867,0.000687554
100,0.000620888,0.000587333,0.000654443,0.000623484,0.000605443,0.000641525
120,0.000552973,0.000532141,0.000573804,0.00055252,0.000526523,0.000578518
140,0.000536033,0.000524838,0.000547228,0.000547039,0.000514608,0.000579471
160,0.000505592,0.000491328,0.000519855,0.000550827,0.000500915,0.000600739
180,0.000536138,0.000511648,0.000560628,0.000579082,0.000562724,0.000595439
200,0.00057316,0.00052483,0.000621489,0.000578055,0.00056731,0.000588801
220,0.000522753,0.000491753,0.000553753,0.000568404,0.000540772,0.000596037
240,0.000511711,0.000476951,0.000546472,0.000571188,0.000544274,0.000598103
260,0.000538822,0.000513743,0.000563902,0.000571265,0.000547203,0.000595328
280,0.000548966,0.000507645,0.000590286,0.000555996,0.000530074,0.000581919
300,0.000595229,0.000561786,0.000628673,0.000628079,0.000594753,0.000661405
320,0.000650613,0.000602517,0.000698709,0.000647241,0.000620285,0.000674198
340,0.000608692,0.000574443,0.00064294,0.000641894,0.000619495,0.000664293
360,0.000711523,0.000687056,0.000735989,0.00069369,0.000676507,0.000710872
380,0.000682946,0.000654586,0.000711305,0.000657239,0.000634377,0.0006801
400,0.000684708,0.00064103,0.000728386,0.000632975,0.000577588,0.000688362
420,0.000639119,0.000586807,0.000691431,0.000557206,0.000524995,0.000589418
440,0.000600287,0.000555478,0.000645097,0.000534256,0.000505347,0.000563164
460,0.000630058,0.000593118,0.000666997,0.000567114,0.000562505,0.000571723
480,0.000625558,0.000609732,0.000641383,0.000613719,0.000561689,0.000665749
500,0.000666216,0.000634806,0.000697626,0.000641363,0.000613552,0.000669173
520,0.000636714,0.000604899,0.00066853,0.000662086,0.000633571,0.000690601
540,0.000579308,0.000559674,0.000598941,0.000589889,0.000559116,0.000620662
560,0.000558931,0.000539852,0.000578009,0.000530746,0.000507084,0.000554408
580,0.000712957,0.000658717,0.000767198,0.000636647,0.000608987,0.000664307
600,0.000638962,0.000613023,0.000664901,0.000589545,0.000575897,0.000603194
620,0.000627936,0.000601956,0.000653916,0.000579696,0.000556688,0.000602704
640,0.000594646,0.000554042,0.000635251,0.000574457,0.000552903,0.000596012
660,0.000589548,0.00056966,0.000609435,0.000577091,0.000550358,0.000603823
680,0.000606867,0.000572814,0.00064092,0.000586708,0.000543908,0.000629509
700,0.000629296,0.000595931,0.00066266,0.000587705,0.000549368,0.000626043
720,0.000571653,0.000560207,0.0005831,0.000560616,0.000530233,0.000590999
740,0.000629946,0.000572706,0.000687186,0.000571081,0.000545568,0.000596594
760,0.000612398,0.000579281,0.000645515,0.000547115,0.000522019,0.000572211
780,0.000587596,0.000555512,0.00061968,0.000559119,0.000544865,0.000573373
800,0.000544963,0.000523753,0.000566173,0.000507556,0.000490257,0.000524855
820,0.000646679,0.000620341,0.000673018,0.000617691,0.000551605,0.000683777
840,0.000668929,0.000629854,0.000708003,0.00057831,0.000505877,0.000650742
860,0.000627976,0.000608357,0.000647595,0.000551782,0.000494171,0.000609394
880,0.000661408,0.000623105,0.000699712,0.000585257,0.000548293,0.000622222
900,0.000602005,0.000585191,0.000618818,0.000543257,0.000511816,0.000574697
920,0.000661848,0.000649074,0.000674622,0.000612666,0.000590866,0.000634465
940,0.000662945,0.000647467,0.000678423,0.000627398,0.00060703,0.000647766
960,0.000560897,0.000554699,0.000567095,0.000548243,0.000520251,0.000576235
980,0.000557005,0.000522085,0.000591926,0.000557568,0.000544158,0.000570977
1000,0.000573141,0.000532845,0.000613436,0.000535741,0.000512748,0.000558734
1020,0.000584404,0.000550864,0.000617944,0.000518222,0.000497419,0.000539024
1040,0.000538701,0.000522162,0.00055524,0.00049392,0.000482165,0.000505676
1060,0.000524807,0.000503922,0.000545692,0.000526878,0.000498873,0.000554883
1080,0.000549193,0.000524753,0.000573634,0.00052695,0.000496448,0.000557451
1100,0.000588888,0.000557839,0.000619937,0.000550714,0.000521276,0.000580152
1120,0.000585212,0.000562112,0.000608312,0.000522021,0.000511657,0.000532385
1140,0.000555034,0.000524544,0.000585524,0.000492991,0.000475097,0.000510885
1160,0.000614786,0.000586823,0.000642748,0.000527554,0.000498186,0.000556922
1180,0.000616026,0.000587844,0.000644208,0.000533333,0.000510495,0.000556172
1200,0.000662074,0.00064313,0.000681017,0.00055532,0.000525803,0.000584837
1220,0.000590876,0.000568378,0.000613373,0.000542371,0.000521357,0.000563384
1240,0.000643558,0.000628612,0.000658504,0.000557317,0.000524088,0.000590546
1260,0.000601916,0.000587488,0.000616344,0.000520377,0.000469179,0.000571576
1280,0.000627703,0.000596845,0.000658561,0.000538675,0.000506747,0.000570603
1300,0.000651372,0.000616438,0.000686306,0.000545322,0.000510026,0.000580617
1320,0.000632079,0.000603893,0.000660264,0.000516949,0.000479738,0.00055416
1340,0.000632008,0.000607919,0.000656097,0.000496047,0.000470445,0.000521649
1360,0.000590123,0.000561186,0.000619059,0.000475034,0.000460087,0.000489982
1380,0.000596759,0.00058104,0.000612478,0.000482149,0.000464339,0.000499959
1400,0.000636073,0.000608294,0.000663852,0.000496207,0.000481713,0.000510702
1420,0.000621435,0.000587473,0.000655398,0.000494646,0.000476332,0.00051296
1440,0.00059701,0.000584451,0.000609568,0.000495094,0.000459263,0.000530926
1460,0.000602828,0.000568544,0.000637111,0.000475959,0.000465711,0.000486207
1480,0.000602435,0.000568978,0.000635891,0.000475964,0.00046416,0.000487769
1500,0.000591397,0.000573411,0.000609383,0.000503905,0.00046471,0.000543099
1520,0.00064376,0.00061578,0.00067174,0.000511388,0.000482368,0.000540408
1540,0.000661018,0.000640874,0.000681161,0.000525295,0.000488249,0.000562341
1560,0.000676084,0.000642136,0.000710032,0.0005237,0.000475228,0.000572173
1580,0.000636979,0.000619391,0.000654567,0.000520162,0.000494269,0.000546055
1600,0.000556373,0.000538664,0.000574082,0.000492673,0.000463838,0.000521507
1620,0.000559385,0.000525634,0.000593136,0.000496903,0.000465138,0.000528669
1640,0.000592055,0.000568204,0.000615907,0.00050045,0.000464293,0.000536607
1660,0.000589517,0.000545711,0.000633323,0.000478774,0.000450491,0.000507057
1680,0.000590291,0.000557542,0.00062304,0.00047673,0.000450956,0.000502504
1700,0.000621863,0.000593874,0.000649853,0.000495255,0.00045988,0.00053063
1720,0.000554709,0.000539618,0.000569799,0.000476678,0.000463331,0.000490025
1740,0.000546967,0.000528821,0.000565113,0.000470123,0.000459537,0.000480709
1760,0.00051932,0.000506241,0.000532398,0.000460178,0.000439962,0.000480395
1780,0.000636369,0.000612143,0.000660596,0.000465513,0.000437784,0.000493242
1800,0.000641012,0.000619181,0.000662843,0.000472505,0.000453923,0.000491087
1820,0.000713293,0.000679055,0.000747532,0.000493886,0.000458714,0.000529058
1840,0.000647628,0.000619497,0.000675759,0.000481318,0.000455882,0.000506754
1860,0.000695676,0.000641585,0.000749767,0.000507388,0.00047195,0.000542827
1880,0.00067112,0.000600875,0.000741365,0.000487424,0.000464365,0.000510482
1900,0.00061863,0.000574688,0.000662572,0.000450587,0.000416998,0.000484176
1920,0.000609926,0.000568469,0.000651382,0.000451529,0.000430226,0.000472831
1940,0.00059553,0.000553624,0.000637436,0.000462154,0.000439211,0.000485096
1960,0.000611329,0.000564198,0.000658461,0.000453067,0.000428988,0.000477146
1980,0.000602521,0.000557087,0.000647956,0.000447471,0.000420945,0.000473997
2000,0.000657772,0.000616592,0.000698953,0.000446118,0.000403026,0.00048921
2020,0.000532676,0.000517226,0.000548126,0.000408524,0.000369845,0.000447203
2040,0.000610093,0.000590586,0.0006296,0.000414419,0.000383727,0.00044511
2060,0.000585456,0.000548343,0.00062257,0.00041372,0.000389816,0.000437623
2080,0.000577557,0.000559081,0.000596033,0.000441319,0.000418334,0.000464304
2100,0.00055055,0.00052422,0.00057688,0.000421389,0.000396779,0.000445999
2120,0.0006011,0.00057419,0.00062801,0.000431068,0.000412063,0.000450074
2140,0.000610452,0.000578174,0.00064273,0.00041445,0.000407307,0.000421592
2160,0.000597136,0.000564357,0.000629916,0.000404673,0.000382716,0.00042663
2180,0.000570743,0.000543032,0.000598453,0.000391429,0.000376531,0.000406327
2200,0.000608014,0.000578097,0.000637931,0.000401446,0.000377095,0.000425796
2220,0.000550667,0.000512391,0.000588942,0.00039263,0.000357215,0.000428044
2240,0.000613761,0.000565615,0.000661907,0.000407758,0.000393236,0.000422281
2260,0.000570753,0.00053768,0.000603826,0.000400246,0.000369219,0.000431273
2280,0.00052552,0.000499443,0.000551596,0.000375023,0.000352613,0.000397433
2300,0.000601268,0.000548677,0.000653859,0.00038231,0.000372291,0.000392329
2320,0.000617729,0.000569137,0.000666321,0.000373789,0.00036066,0.000386919
2340,0.000671411,0.000637721,0.000705101,0.000385606,0.000355016,0.000416195
2360,0.000663194,0.000631092,0.000695295,0.000390803,0.000338031,0.000443576
2380,0.000639834,0.000599698,0.00067997,0.000372944,0.000349395,0.000396493
2400,0.000626844,0.000585992,0.000667695,0.000376112,0.000358604,0.000393619
2420,0.00076406,0.000695728,0.000832392,0.000409724,0.000374623,0.000444826
2440,0.000669428,0.000618731,0.000720125,0.000392334,0.000369256,0.000415412
2460,0.000621279,0.000591154,0.000651404,0.00038368,0.000372066,0.000395294
2480,0.000621926,0.000581669,0.000662184,0.000376339,0.000358072,0.000394605
2500,0.000593154,0.000555457,0.00063085,0.000395969,0.000369557,0.00042238
2520,0.000602247,0.000565017,0.000639477,0.000392451,0.000361652,0.000423251
2540,0.000657439,0.000606438,0.00070844,0.000373015,0.000354354,0.000391676
2560,0.000570939,0.00052865,0.000613228,0.000364797,0.000353887,0.000375708
2580,0.000578869,0.000538286,0.000619451,0.000360485,0.00034761,0.00037336
2600,0.000570149,0.000536431,0.000603866,0.000373526,0.000352974,0.000394078
2620,0.000613947,0.000584432,0.000643462,0.000387976,0.000376527,0.000399425
2640,0.000649412,0.000617837,0.000680986,0.000384018,0.000376439,0.000391598
2660,0.000609771,0.000565294,0.000654248,0.000373853,0.000352234,0.000395472
2680,0.000661361,0.00061338,0.000709342,0.000371242,0.000358828,0.000383655
2700,0.000620192,0.000585056,0.000655328,0.00036497,0.000353539,0.000376401
2720,0.000640655,0.000606175,0.000675135,0.000347446,0.000335384,0.000359507
2740,0.000653283,0.000607119,0.000699447,0.000355015,0.000332851,0.000377178
2760,0.000619503,0.000590765,0.000648242,0.000354443,0.000324237,0.000384648
2780,0.000741045,0.00071169,0.0007704,0.000371966,0.00035011,0.000393821
2800,0.00066989,0.000609823,0.000729956,0.00036386,0.000340037,0.000387684
2820,0.000622859,0.00056365,0.000682067,0.000354521,0.000343159,0.000365883
2840,0.000589474,0.000526276,0.000652673,0.000337057,0.000324129,0.000349986
2860,0.000549397,0.000508986,0.000589807,0.000324581,0.000304566,0.000344596
2880,0.000633444,0.000590629,0.00067626,0.00033959,0.000309089,0.000370091
2900,0.000681294,0.000631732,0.000730855,0.000347095,0.000323331,0.000370859
2920,0.000588314,0.000566495,0.000610134,0.000339457,0.000323204,0.000355711
2940,0.000522296,0.000506736,0.000537855,0.000341155,0.000327304,0.000355005
2960,0.000557301,0.000515466,0.000599136,0.000346613,0.000328238,0.000364989
2980,0.000560861,0.000520805,0.000600917,0.000365201,0.000350816,0.000379587
3000,0.000549666,0.000514225,0.000585106,0.000327796,0.000319633,0.000335959
3020,0.000609398,0.000576701,0.000642096,0.000349861,0.000341582,0.000358141
3040,0.000594538,0.000553456,0.000635619,0.000335012,0.000320369,0.000349654
3060,0.000594458,0.000560645,0.000628271,0.00033673,0.000319176,0.000354283
3080,0.000583569,0.000558638,0.000608501,0.000337859,0.000316346,0.000359371
3100,0.000551444,0.000497204,0.000605684,0.000342008,0.000321032,0.000362985
3120,0.000567418,0.000528276,0.000606561,0.000330168,0.000325375,0.00033496
3140,0.000559821,0.000512025,0.000607617,0.000341107,0.000330793,0.000351421
3160,0.000515297,0.000491265,0.000539329,0.00033346,0.000321373,0.000345547
3180,0.000469911,0.000443001,0.000496821,0.000328188,0.000313509,0.000342867
3200,0.000532688,0.000493144,0.000572232,0.000311986,0.000292142,0.000331829
3220,0.000553803,0.000526305,0.000581302,0.000331257,0.000326647,0.000335866
3240,0.000596266,0.000567027,0.000625506,0.000319317,0.000307239,0.000331395
3260,0.00060406,0.000552563,0.000655558,0.000316256,0.000300385,0.000332127
3280,0.000596365,0.000558197,0.000634533,0.000315981,0.000295422,0.000336539
3300,0.00061128,0.000590967,0.000631593,0.00030362,0.00029571,0.00031153
3320,0.000648695,0.000602971,0.000694418,0.000314068,0.000289984,0.000338151
3340,0.000604895,0.000576266,0.000633524,0.000299031,0.000278853,0.000319209
3360,0.000605213,0.000577129,0.000633297,0.00028674,0.000264162,0.000309319
3380,0.000653954,0.000620243,0.000687664,0.000286415,0.000270566,0.000302264
3400,0.000693497,0.000645648,0.000741346,0.000303884,0.000283059,0.000324709
3420,0.000648673,0.000603715,0.00069363,0.000317651,0.000304777,0.000330524
3440,0.000602147,0.00056097,0.000643324,0.000317645,0.000306231,0.000329058
3460,0.000528276,0.000509086,0.000547466,0.000302626,0.000289324,0.000315928
3480,0.00060324,0.000581832,0.000624648,0.000300921,0.000287493,0.00031435
3500,0.000616991,0.000566835,0.000667146,0.000293803,0.000271491,0.000316115
3520,0.000539727,0.000499805,0.000579649,0.000294888,0.000270634,0.000319143
3540,0.000540911,0.00051401,0.000567812,0.000300836,0.00028154,0.000320132
3560,0.000617565,0.000568018,0.000667112,0.000289502,0.000277298,0.000301706
3580,0.000576614,0.000529964,0.000623263,0.000289285,0.000271081,0.000307488
3600,0.000641647,0.000618135,0.000665159,0.000296572,0.000281642,0.000311502
3620,0.000560672,0.000528749,0.000592594,0.000300665,0.000281023,0.000320307
3640,0.000611797,0.000566562,0.000657033,0.00029924,0.000290999,0.000307482
3660,0.000545427,0.000513405,0.000577449,0.000288442,0.000278482,0.000298403
3680,0.000555969,0.000519003,0.000592935,0.000288505,0.000266409,0.000310601
3700,0.000544515,0.000507419,0.00058161,0.000289033,0.000264717,0.000313349
3720,0.000607038,0.000575433,0.000638642,0.000294034,0.000272028,0.000316039
3740,0.000651232,0.000612598,0.000689866,0.000280393,0.000250216,0.000310571
3760,0.000646378,0.000601121,0.000691635,0.000288052,0.000261026,0.000315077
3780,0.000632387,0.000593632,0.000671142,0.000284342,0.000263545,0.000305138
3800,0.000618888,0.000570275,0.000667501,0.00028711,0.00026583,0.00030839
3820,0.000577788,0.000537011,0.000618565,0.000269932,0.000248935,0.000290929
3840,0.000569846,0.000525289,0.000614402,0.000273396,0.000249145,0.000297646
3860,0.000633124,0.000595618,0.000670631,0.000278152,0.000256242,0.000300062
3880,0.000680488,0.000650408,0.000710567,0.000270559,0.000243562,0.000297555
3900,0.000597778,0.000572883,0.000622674,0.000249375,0.000213757,0.000284993
3920,0.00055807,0.000507819,0.00060832,0.000255592,0.000223599,0.000287586
3940,0.00056046,0.000520199,0.000600721,0.000257495,0.000230143,0.000284847
3960,0.000563739,0.000536527,0.00059095,0.000272112,0.000246128,0.000298095
3980,0.000554472,0.000536104,0.00057284,0.000264664,0.000242069,0.000287258
4000,0.000582417,0.000557588,0.000607246,0.000279181,0.000251996,0.000306365
4020,0.000658563,0.000622718,0.000694409,0.000273812,0.000256045,0.00029158
4040,0.000733566,0.000666811,0.000800321,0.000276417,0.000267848,0.000284986
4060,0.00068877,0.000644345,0.000733195,0.000289118,0.000278096,0.000300139
4080,0.00059299,0.000560771,0.000625209,0.000272871,0.000255093,0.000290649
4100,0.00060939,0.000584012,0.000634768,0.000276838,0.000257329,0.000296346
4120,0.000543437,0.000504917,0.000581956,0.000267757,0.000240541,0.000294973
4140,0.000635516,0.000584092,0.000686941,0.000256625,0.000236605,0.000276644
4160,0.000576029,0.000562662,0.000589395,0.000252825,0.0002419,0.00026375
4180,0.000609335,0.00056778,0.000650889,0.000263058,0.000250849,0.000275266
4200,0.000572358,0.000538881,0.000605835,0.000267749,0.0002585,0.000276999
4220,0.000575314,0.000541915,0.000608713,0.000268477,0.00025842,0.000278534
4240,0.000557702,0.000517146,0.000598258,0.000250153,0.000237215,0.000263091
4260,0.000581378,0.000545385,0.00061737,0.00025977,0.000240972,0.000278569
4280,0.000639007,0.000616624,0.000661389,0.00025545,0.000225509,0.00028539
4300,0.000578422,0.000554453,0.00060239,0.000257734,0.000236988,0.000278479
4320,0.000573595,0.000545401,0.000601789,0.000250698,0.00022018,0.000281216
4340,0.000558044,0.000549701,0.000566387,0.000255637,0.000233196,0.000278078
4360,0.000676075,0.000642579,0.000709571,0.000267375,0.000239621,0.000295129
4380,0.00062909,0.000609719,0.00064846,0.000262645,0.000251367,0.000273923
4400,0.000687846,0.000667494,0.000708198,0.000253901,0.000232069,0.000275732
4420,0.00064724,0.000605423,0.000689058,0.00025232,0.000231504,0.000273136
4440,0.000624489,0.000575841,0.000673136,0.00024184,0.000213062,0.000270617
4460,0.000647107,0.000609963,0.000684251,0.000247723,0.000240137,0.000255309
4480,0.000611425,0.000569156,0.000653695,0.000249656,0.000227778,0.000271535
4500,0.000632445,0.000587788,0.000677102,0.00024749,0.000220165,0.000274815
4520,0.000639658,0.000618912,0.000660405,0.000250532,0.000228136,0.000272928
4540,0.000619447,0.000591103,0.00064779,0.000263307,0.000256129,0.000270484
4560,0.000614268,0.000593902,0.000634633,0.000256097,0.00023244,0.000279754
4580,0.000578431,0.000553222,0.000603639,0.000254777,0.000223023,0.000286531
4600,0.000588843,0.000556895,0.000620792,0.000244607,0.000221049,0.000268165
4620,0.000558327,0.000515929,0.000600725,0.000251352,0.000231062,0.000271641
4640,0.000561996,0.000538182,0.00058581,0.000261608,0.000237231,0.000285985
4660,0.000543317,0.000512305,0.000574329,0.000240817,0.000228033,0.0002536
4680,0.000535222,0.000512103,0.000558341,0.000247153,0.000222126,0.000272181
4700,0.000594977,0.000560094,0.000629859,0.000241521,0.000215419,0.000267622
4720,0.000593591,0.000556153,0.000631029,0.000236627,0.000213844,0.00025941
4740,0.000606706,0.000548882,0.00066453,0.000218472,0.000200824,0.00023612
4760,0.000646222,0.000600313,0.000692131,0.000220809,0.000212332,0.000229287
4780,0.000667056,0.000632886,0.000701225,0.000232497,0.000223137,0.000241857
4800,0.000610702,0.000565558,0.000655845,0.000251011,0.000239992,0.00026203
4820,0.00060572,0.000558239,0.000653202,0.000253399,0.000234818,0.000271979
4840,0.000614158,0.000576701,0.000651616,0.000243284,0.000228214,0.000258355
4860,0.000533992,0.000514667,0.000553317,0.00023568,0.000227673,0.000243687
4880,0.000504818,0.000484906,0.00052473,0.000235384,0.000223843,0.000246926
4900,0.000556484,0.000515434,0.000597535,0.000224848,0.000205964,0.000243732
4920,0.000603414,0.000569024,0.000637804,0.000228095,0.000211346,0.000244844
4940,0.000572992,0.000540298,0.000605686,0.000249011,0.000230512,0.00026751
4960,0.000554096,0.000527225,0.000580968,0.000237768,0.0002149,0.000260637
4980,0.000526138,0.000493023,0.000559254,0.000229805,0.000215899,0.00024371
4999,0.000513541,0.000469576,0.000557506,0.000237851,0.000216329,0.000259373


==> figures/news_market/276269706/agg_profit.csv <==
episode,mirror_mean,mirror_lo,mirror_hi,ppo_mean,ppo_lo,ppo_hi
0,0.365493,0.346982,0.384005,0.277428,0.265858,0.288999
20,4.78115,4.72523,4.83707,2.70601,2.48317,2.92886
40,10.0612,9.98096,10.1414,5.34846,5.14631,5.5506
60,16.006,15.8878,16.1243,8.45807,8.32378,8.59237
80,22.5842,22.4451,22.7232,11.7026,11.4299,11.9753
100,29.6379,29.4804,29.7953,15.1796,14.7704,15.5888
120,36.9399,36.7515,37.1284,18.544,18.0728,19.0153
140,44.4742,44.2648,44.6835,21.9641,21.3814,22.5469
160,52.2877,52.0269,52.5485,25.4931,24.761,26.2253
180,60.1811,59.8607,60.5015,29.0844,28.2411,29.9278
200,68.0857,67.6874,68.4839,32.6559,31.791,33.5208
220,76.0143,75.5473,76.4813,36.2124,35.3135,37.1113
240,83.9401,83.4301,84.4502,39.6104,38.6876,40.5332
260,91.932,91.3866,92.4774,42.8458,41.9626,43.729
280,100.015,99.3943,100.636,46.1456,45.2788,47.0125
300,108.117,107.393,108.84,49.3038,48.4295,50.178
320,116.308,115.458,117.159,52.5792,51.5645,53.5939
340,124.462,123.469,125.454,55.7675,54.5395,56.9955
360,132.596,131.496,133.697,58.7783,57.4061,60.1506
380,140.72,139.513,141.927,61.749,60.3222,63.1757
400,148.801,147.481,150.121,64.7916,63.3698,66.2134
420,156.939,155.504,158.375,67.6846,66.2021,69.1672
440,165.072,163.516,166.628,70.5656,68.9684,72.1628
460,173.25,171.576,174.925,73.3999,71.7242,75.0755
480,181.437,179.653,183.22,76.3199,74.6105,78.0293
500,189.599,187.691,191.508,79.2081,77.4171,80.9991
520,197.702,195.665,199.739,82.0889,80.2916,83.8862
540,205.846,203.689,208.003,84.9056,83.1014,86.7098
560,214.05,211.758,216.342,87.5771,85.745,89.4093
580,222.213,219.783,224.644,90.3926,88.584,92.2012
600,230.373,227.792,232.954,93.0556,91.2439,94.8673
620,238.436,235.666,241.207,95.6346,93.8974,97.3717
640,246.437,243.466,249.408,98.4099,96.7813,100.039
660,254.478,251.281,257.675,101.164,99.6136,102.715
680,262.477,259.091,265.863,103.812,102.318,105.306
700,270.44,266.902,273.978,106.312,104.84,107.784
720,278.476,274.754,282.198,108.854,107.385,110.323
740,286.458,282.543,290.373,111.384,109.929,112.84
760,294.396,290.278,298.515,113.781,112.388,115.174
780,302.254,297.933,306.575,116.045,114.647,117.444
800,310.149,305.629,314.669,118.267,116.813,119.721
820,318.091,313.382,322.8,120.555,119.09,122.02
840,326.004,321.113,330.894,122.811,121.379,124.243
860,333.98,328.943,339.017,125.118,123.731,126.506
880,341.947,336.784,347.11,127.443,126.102,128.785
900,349.883,344.592,355.174,129.748,128.489,131.006
920,357.817,352.417,363.217,132.081,130.858,133.305
940,365.705,360.21,371.2,134.325,133.151,135.499
960,373.52,367.92,379.12,136.515,135.352,137.678
980,381.309,375.612,387.006,138.671,137.453,139.889
1000,389.104,383.295,394.914,140.724,139.467,141.982
1020,396.914,391.006,402.823,142.792,141.566,144.019
1040,404.707,398.726,410.687,144.947,143.74,146.155
1060,412.496,406.433,418.559,147.101,145.888,148.314
1080,420.29,414.143,426.437,149.161,147.873,150.448
1100,428.079,421.843,434.316,151.1,149.634,152.567
1120,435.869,429.528,442.21,153.11,151.534,154.686
1140,443.584,437.135,450.033,155.272,153.601,156.943
1160,451.269,444.707,457.83,157.458,155.757,159.158
1180,458.941,452.313,465.568,159.576,157.916,161.236
1200,466.663,460.016,473.311,161.766,160.112,163.421
1220,474.327,467.648,481.006,163.915,162.302,165.527
1240,481.965,475.268,488.661,166.012,164.533,167.491
1260,489.572,482.839,496.305,168.084,166.746,169.422
1280,497.2,490.444,503.955,170.179,168.937,171.421
1300,504.794,498.043,511.545,172.251,171.066,173.436
1320,512.412,505.657,519.167,174.302,173.066,175.538
1340,520.009,513.261,526.758,176.296,174.989,177.604
1360,527.548,520.789,534.306,178.182,176.914,179.451
1380,535.038,528.283,541.793,180.072,178.861,181.283
1400,542.555,535.804,549.305,181.948,180.779,183.117
1420,550.122,543.415,556.83,183.786,182.672,184.901
1440,557.63,550.96,564.301,185.653,184.552,186.755
1460,565.081,558.391,571.771,187.58,186.538,188.623
1480,572.478,565.778,579.177,189.563,188.48,190.646
1500,579.825,573.117,586.533,191.535,190.331,192.739
1520,587.188,580.469,593.907,193.455,192.134,194.777
1540,594.492,587.78,601.205,195.316,193.98,196.651
1560,601.748,595.021,608.475,197.141,195.777,198.506
1580,608.938,602.187,615.688,198.921,197.571,200.271
1600,616.093,609.319,622.867,200.613,199.29,201.936
1620,623.243,616.448,630.037,202.361,201.087,203.634
1640,630.33,623.516,637.144,204.075,202.783,205.366
1660,637.416,630.589,644.244,205.846,204.574,207.118
1680,644.558,637.717,651.4,207.672,206.382,208.962
1700,651.701,644.867,658.536,209.556,208.238,210.873
1720,658.787,651.974,665.6,211.429,210.141,212.717
1740,665.859,659.068,672.651,213.217,211.93,214.505
1760,672.939,666.147,679.732,214.963,213.659,216.268
1780,680.009,673.241,686.777,216.715,215.374,218.056
1800,687.013,680.255,693.772,218.392,216.981,219.802
1820,694.001,687.266,700.737,220.121,218.691,221.551
1840,701.001,694.301,707.7,221.868,220.401,223.335
1860,707.993,701.31,714.676,223.556,222.069,225.042
1880,714.961,708.306,721.615,225.155,223.662,226.648
1900,721.872,715.248,728.495,226.699,225.158,228.241
1920,728.756,722.153,735.36,228.274,226.71,229.839
1940,735.642,729.052,742.231,229.899,228.354,231.444
1960,742.494,735.917,749.072,231.478,229.969,232.987
1980,749.355,742.801,755.909,233.141,231.689,234.594
2000,756.193,749.673,762.712,234.828,233.43,236.227
2020,762.996,756.498,769.493,236.504,235.144,237.863
2040,769.849,763.39,776.309,238.214,236.842,239.586
2060,776.706,770.275,783.137,239.982,238.627,241.336
2080,783.559,777.138,789.98,241.723,240.393,243.053
2100,790.433,784.026,796.84,243.388,242.091,244.685
2120,797.272,790.873,803.671,245.085,243.798,246.372
2140,804.07,797.676,810.465,246.764,245.512,248.016
2160,810.789,804.371,817.207,248.416,247.253,249.579
2180,817.509,811.05,823.967,250.085,248.929,251.242
2200,824.232,817.722,830.741,251.794,250.572,253.015
2220,830.919,824.357,837.482,253.518,252.25,254.787
2240,837.589,830.974,844.204,255.136,253.866,256.406
2260,844.281,837.638,850.924,256.752,255.457,258.047
2280,851,844.358,857.642,258.429,257.107,259.75
2300,857.72,851.086,864.354,260.137,258.805,261.47
2320,864.424,857.812,871.036,261.779,260.486,263.072
2340,871.137,864.541,877.732,263.419,262.108,264.731
2360,877.797,871.213,884.382,264.982,263.635,266.328
2380,884.432,877.857,891.007,266.539,265.213,267.866
2400,891.049,884.505,897.593,268.047,266.701,269.393
2420,897.651,891.132,904.171,269.581,268.154,271.009
2440,904.227,897.718,910.735,271.177,269.664,272.69
2460,910.818,904.315,917.322,272.733,271.175,274.292
2480,917.413,910.901,923.924,274.32,272.691,275.949
2500,924.027,917.485,930.568,275.867,274.185,277.548
2520,930.616,924.056,937.176,277.388,275.741,279.036
2540,937.187,930.615,943.759,278.856,277.242,280.47
2560,943.695,937.092,950.297,280.31,278.614,282.005
2580,950.228,943.593,956.862,281.849,280.048,283.65
2600,956.72,950.038,963.402,283.355,281.51,285.199
2620,963.2,956.436,969.963,284.921,283.096,286.746
2640,969.684,962.828,976.541,286.393,284.58,288.206
2660,976.097,969.166,983.028,287.885,286.041,289.728
2680,982.504,975.496,989.512,289.36,287.5,291.22
2700,988.862,981.783,995.941,290.747,288.893,292.6
2720,995.208,988.061,1002.35,292.161,290.32,294.002
2740,1001.55,994.314,1008.78,293.573,291.759,295.388
2760,1007.85,1000.53,1015.17,294.944,293.144,296.745
2780,1014.15,1006.74,1021.56,296.336,294.527,298.144
2800,1020.4,1012.88,1027.93,297.72,295.918,299.523
2820,1026.64,1019.05,1034.23,299.132,297.309,300.956
2840,1032.87,1025.25,1040.49,300.614,298.78,302.447
2860,1039.1,1031.46,1046.73,302.119,300.311,303.926
2880,1045.29,1037.62,1052.96,303.62,301.785,305.455
2900,1051.46,1043.76,1059.15,305.088,303.274,306.901
2920,1057.61,1049.88,1065.33,306.536,304.813,308.26
2940,1063.78,1056.03,1071.54,308.047,306.41,309.685
2960,1069.91,1062.11,1077.71,309.465,307.856,311.073
2980,1076.06,1068.2,1083.92,310.92,309.353,312.488
3000,1082.24,1074.34,1090.14,312.414,310.873,313.954
3020,1088.44,1080.48,1096.4,313.973,312.405,315.542
3040,1094.61,1086.6,1102.62,315.507,313.897,317.117
3060,1100.78,1092.71,1108.85,316.973,315.362,318.584
3080,1106.9,1098.81,1114.99,318.395,316.776,320.015
3100,1113.05,1104.95,1121.16,319.8,318.207,321.392
3120,1119.23,1111.11,1127.34,321.204,319.677,322.732
3140,1125.34,1117.21,1133.46,322.561,321.123,323.998
3160,1131.44,1123.29,1139.58,323.894,322.505,325.282
3180,1137.58,1129.43,1145.73,325.275,323.902,326.648
3200,1143.79,1135.62,1151.95,326.656,325.282,328.029
3220,1149.96,1141.79,1158.13,327.994,326.644,329.344
3240,1156.1,1147.93,1164.27,329.326,327.98,330.673
3260,1162.17,1154.01,1170.32,330.707,329.376,332.037
3280,1168.28,1160.15,1176.42,332.118,330.797,333.439
3300,1174.33,1166.2,1182.46,333.502,332.213,334.79
3320,1180.32,1172.21,1188.44,334.896,333.651,336.142
3340,1186.32,1178.25,1194.4,336.326,335.09,337.562
3360,1192.33,1184.3,1200.35,337.749,336.474,339.025
3380,1198.34,1190.38,1206.31,339.227,337.906,340.548
3400,1204.33,1196.43,1212.23,340.623,339.288,341.958
3420,1210.27,1202.42,1218.12,342.048,340.721,343.376
3440,1216.18,1208.4,1223.96,343.512,342.22,344.804
3460,1222.1,1214.39,1229.8,345.003,343.752,346.254
3480,1228.03,1220.39,1235.67,346.483,345.294,347.672
3500,1233.92,1226.33,1241.51,347.935,346.793,349.078
3520,1239.8,1232.27,1247.33,349.384,348.267,350.502
3540,1245.68,1238.22,1253.13,350.868,349.814,351.922
3560,1251.59,1244.21,1258.98,352.337,351.343,353.33
3580,1257.51,1250.21,1264.82,353.836,352.897,354.775
3600,1263.41,1256.18,1270.64,355.293,354.42,356.166
3620,1269.28,1262.12,1276.43,356.671,355.828,357.515
3640,1275.19,1268.11,1282.27,358.023,357.165,358.882
3660,1281.05,1274.05,1288.04,359.384,358.481,360.286
3680,1286.87,1279.96,1293.78,360.759,359.816,361.702
3700,1292.7,1285.85,1299.55,362.15,361.181,363.119
3720,1298.55,1291.78,1305.33,363.463,362.475,364.451
3740,1304.39,1297.7,1311.09,364.838,363.843,365.833
3760,1310.25,1303.62,1316.88,366.25,365.211,367.289
3780,1316.09,1309.5,1322.69,367.622,366.591,368.652
3800,1321.94,1315.38,1328.5,369.006,367.988,370.023
3820,1327.76,1321.24,1334.29,370.426,369.439,371.414
3840,1333.55,1327.06,1340.05,371.867,370.913,372.822
3860,1339.29,1332.82,1345.77,373.229,372.326,374.133
3880,1345.05,1338.58,1351.52,374.613,373.75,375.477
3900,1350.81,1344.35,1357.26,376.004,375.173,376.835
3920,1356.51,1350.08,1362.94,377.336,376.492,378.18
3940,1362.21,1355.79,1368.63,378.666,377.857,379.475
3960,1367.94,1361.52,1374.36,380.001,379.209,380.793
3980,1373.71,1367.31,1380.12,381.341,380.568,382.113
4000,1379.48,1373.1,1385.86,382.699,381.929,383.468
4020,1385.24,1378.87,1391.6,384.019,383.223,384.815
4040,1390.91,1384.57,1397.24,385.353,384.51,386.197
4060,1396.55,1390.22,1402.88,386.745,385.862,387.627
4080,1402.19,1395.85,1408.52,388.103,387.174,389.031
4100,1407.8,1401.46,1414.14,389.455,388.499,390.41
4120,1413.38,1407.04,1419.72,390.77,389.831,391.71
4140,1418.96,1412.61,1425.3,392.076,391.177,392.975
4160,1424.5,1418.14,1430.86,393.347,392.465,394.23
4180,1430.05,1423.68,1436.42,394.599,393.757,395.441
4200,1435.62,1429.23,1442.02,395.875,395.089,396.661
4220,1441.24,1434.83,1447.65,397.182,396.418,397.946
4240,1446.82,1440.4,1453.24,398.492,397.742,399.242
4260,1452.33,1445.9,1458.76,399.746,398.972,400.52
4280,1457.83,1451.4,1464.27,400.994,400.219,401.769
4300,1463.33,1456.9,1469.76,402.242,401.481,403.002
4320,1468.77,1462.34,1475.2,403.502,402.77,404.234
4340,1474.22,1467.76,1480.67,404.718,403.965,405.471
4360,1479.64,1473.18,1486.11,405.889,405.091,406.686
4380,1485.04,1478.57,1491.51,407.178,406.338,408.017
4400,1490.44,1483.96,1496.91,408.466,407.633,409.298
4420,1495.76,1489.28,1502.24,409.728,408.906,410.551
4440,1501.06,1494.57,1507.55,410.978,410.109,411.846
4460,1506.31,1499.84,1512.78,412.268,411.396,413.139
4480,1511.58,1505.1,1518.06,413.564,412.682,414.447
4500,1516.84,1510.37,1523.32,414.851,413.968,415.734
4520,1522.12,1515.64,1528.6,416.121,415.253,416.99
4540,1527.38,1520.89,1533.86,417.426,416.62,418.233
4560,1532.61,1526.11,1539.11,418.736,417.996,419.476
4580,1537.82,1531.33,1544.32,420.087,419.373,420.801
4600,1543.02,1536.52,1549.51,421.445,420.718,422.172
4620,1548.24,1541.75,1554.73,422.847,422.151,423.542
4640,1553.48,1546.99,1559.98,424.255,423.623,424.887
4660,1558.72,1552.22,1565.22,425.68,425.08,426.28
4680,1563.99,1557.49,1570.5,427.094,426.523,427.665
4700,1569.2,1562.69,1575.71,428.491,427.947,429.035
4720,1574.35,1567.86,1580.84,429.837,429.326,430.347
4740,1579.52,1573.03,1586.01,431.179,430.682,431.677
4760,1584.65,1578.15,1591.14,432.517,432.022,433.012
4780,1589.73,1583.23,1596.24,433.878,433.416,434.341
4800,1594.85,1588.31,1601.38,435.271,434.793,435.75
4820,1599.94,1593.36,1606.53,436.674,436.179,437.17
4840,1605.03,1598.42,1611.65,438.025,437.509,438.542
4860,1610.11,1603.46,1616.75,439.348,438.763,439.933
4880,1615.14,1608.47,1621.82,440.653,439.992,441.314
4900,1620.18,1613.46,1626.9,441.964,441.275,442.652
4920,1625.25,1618.47,1632.03,443.238,442.534,443.942
4940,1630.34,1623.51,1637.17,444.538,443.826,445.249
4960,1635.4,1628.52,1642.29,445.82,445.081,446.56
4980,1640.42,1633.47,1647.37,447.094,446.334,447.854
4999,1645.19,1638.19,1652.2,448.307,447.534,449.08


==> figures/news_market/276269706/agg_success.csv <==
episode,mirror_mean,mirror_lo,mirror_hi,ppo_mean,ppo_lo,ppo_hi
0,0.4,0,0.889898,0,0,0
20,0.637542,0.615296,0.659789,0.687701,0.659495,0.715908
40,0.689894,0.648762,0.731027,0.737039,0.71218,0.761897
60,0.665306,0.625047,0.705566,0.705386,0.665948,0.744825
80,0.701557,0.673533,0.729582,0.747961,0.723832,0.772089
100,0.680014,0.650402,0.709626,0.691932,0.661809,0.722056
120,0.623473,0.594617,0.65233,0.643569,0.602055,0.685083
140,0.667916,0.630352,0.70548,0.656596,0.609644,0.703547
160,0.629786,0.612222,0.64735,0.611694,0.579617,0.643771
180,0.70196,0.674942,0.728978,0.698154,0.6671,0.729208
200,0.780513,0.759893,0.801133,0.804038,0.782589,0.825488
220,0.773673,0.734919,0.812427,0.752477,0.743125,0.761829
240,0.681463,0.655445,0.707481,0.657137,0.627905,0.68637
260,0.666155,0.639605,0.692706,0.684162,0.649504,0.718821
280,0.679523,0.666438,0.692608,0.718445,0.703166,0.733724
300,0.596733,0.567942,0.625524,0.620587,0.580915,0.66026
320,0.617123,0.585572,0.648674,0.640015,0.628169,0.651861
340,0.634359,0.605472,0.663246,0.681182,0.659104,0.703259
360,0.556732,0.52748,0.585984,0.662246,0.642237,0.682255
380,0.636964,0.59749,0.676438,0.716247,0.674653,0.757841
400,0.690043,0.679612,0.700473,0.740138,0.728728,0.751548
420,0.681688,0.661118,0.702258,0.687617,0.669614,0.70562
440,0.621844,0.604572,0.639116,0.651055,0.618898,0.683212
460,0.633473,0.604056,0.662889,0.672139,0.622293,0.721985
480,0.633858,0.611206,0.65651,0.673292,0.642875,0.703708
500,0.705623,0.656104,0.755143,0.720697,0.705784,0.735611
520,0.701253,0.675993,0.726512,0.662771,0.64732,0.678223
540,0.678708,0.655824,0.701593,0.688302,0.63898,0.737624
560,0.721407,0.695768,0.747047,0.730466,0.703105,0.757826
580,0.709905,0.678072,0.741739,0.741723,0.714619,0.768827
600,0.78127,0.767681,0.79486,0.791404,0.750201,0.832607
620,0.678561,0.641067,0.716056,0.670649,0.637146,0.704152
640,0.689938,0.655994,0.723882,0.732737,0.702427,0.763047
660,0.720396,0.680284,0.760509,0.727056,0.711335,0.742778
680,0.700127,0.680409,0.719846,0.717384,0.679284,0.755483
700,0.748072,0.722065,0.774079,0.775882,0.757104,0.79466
720,0.780804,0.763723,0.797885,0.761496,0.738328,0.784665
740,0.740538,0.704398,0.776678,0.759504,0.744555,0.774453
760,0.69484,0.666768,0.722912,0.75591,0.730183,0.781637
780,0.667928,0.629922,0.705933,0.665653,0.621509,0.709796
800,0.693021,0.671654,0.714388,0.680975,0.63893,0.723019
820,0.627775,0.598942,0.656607,0.605478,0.570341,0.640614
840,0.622263,0.595865,0.648662,0.621567,0.586645,0.656489
860,0.736813,0.711654,0.761972,0.694715,0.68324,0.70619
880,0.693696,0.674771,0.712621,0.697336,0.662817,0.731855
900,0.762585,0.742468,0.782703,0.746592,0.717399,0.775785
920,0.689523,0.672059,0.706988,0.755305,0.712995,0.797615
940,0.731514,0.71633,0.746698,0.807422,0.783814,0.83103
960,0.751304,0.728912,0.773697,0.758844,0.728625,0.789064
980,0.747798,0.711025,0.784571,0.738681,0.703943,0.77342
1000,0.741701,0.705086,0.778316,0.751552,0.715187,0.787917
1020,0.737423,0.704915,0.769932,0.724151,0.691462,0.75684
1040,0.744758,0.726019,0.763497,0.699592,0.675324,0.72386
1060,0.752401,0.729657,0.775145,0.71615,0.69034,0.74196
1080,0.741462,0.709729,0.773195,0.737074,0.700795,0.773354
1100,0.742195,0.718992,0.765398,0.692547,0.649454,0.735641
1120,0.772368,0.743377,0.801359,0.735322,0.681145,0.789498
1140,0.739461,0.719684,0.759239,0.698398,0.667078,0.729719
1160,0.669714,0.647444,0.691984,0.638703,0.584455,0.692951
1180,0.701316,0.679193,0.723438,0.694386,0.663019,0.725753
1200,0.72768,0.713408,0.741952,0.686039,0.663001,0.709076
1220,0.825444,0.797253,0.853635,0.755364,0.718582,0.792147
1240,0.808846,0.787268,0.830424,0.74123,0.711063,0.771396
1260,0.751292,0.737238,0.765345,0.690667,0.674106,0.707227
1280,0.752237,0.734951,0.769523,0.681768,0.613646,0.749889
1300,0.649679,0.636291,0.663066,0.659763,0.624128,0.695398
1320,0.643497,0.619289,0.667706,0.644805,0.613194,0.676417
1340,0.538335,0.508577,0.568093,0.608663,0.578717,0.638609
1360,0.559708,0.527632,0.591783,0.638568,0.572971,0.704165
1380,0.649348,0.629857,0.668839,0.685386,0.632079,0.738693
1400,0.627862,0.616921,0.638803,0.637232,0.577494,0.696969
1420,0.665657,0.635444,0.695871,0.690329,0.645134,0.735523
1440,0.641976,0.614642,0.66931,0.661512,0.639882,0.683141
1460,0.589983,0.548371,0.631596,0.65073,0.62466,0.676799
1480,0.643675,0.614909,0.672441,0.665233,0.636455,0.694011
1500,0.707391,0.672294,0.742489,0.680879,0.657504,0.704255
1520,0.748386,0.723175,0.773596,0.653908,0.647253,0.660562
1540,0.672702,0.660097,0.685308,0.623678,0.60811,0.639247
1560,0.587062,0.546168,0.627956,0.544411,0.503834,0.584988
1580,0.682161,0.656805,0.707517,0.670597,0.644113,0.697081
1600,0.664755,0.64279,0.686719,0.623652,0.600714,0.646591
1620,0.687775,0.660066,0.715483,0.662639,0.624809,0.700469
1640,0.694103,0.677467,0.710739,0.72065,0.707627,0.733672
1660,0.676004,0.653948,0.698059,0.719018,0.679444,0.758591
1680,0.681314,0.663762,0.698865,0.712759,0.667882,0.757637
1700,0.690961,0.658261,0.723661,0.695152,0.660018,0.730286
1720,0.751124,0.725507,0.776742,0.723708,0.690428,0.756988
1740,0.739673,0.72546,0.753886,0.672917,0.612663,0.733172
1760,0.737803,0.712893,0.762714,0.656643,0.613941,0.699345
1780,0.741079,0.703956,0.778202,0.642816,0.583314,0.702318
1800,0.691398,0.658741,0.724054,0.604641,0.57284,0.636442
1820,0.681741,0.641148,0.722334,0.646465,0.601601,0.691329
1840,0.701609,0.670377,0.732842,0.642181,0.611845,0.672516
1860,0.628437,0.575139,0.681736,0.574196,0.51707,0.631323
1880,0.627946,0.588986,0.666907,0.601817,0.565048,0.638587
1900,0.649432,0.620542,0.678321,0.583184,0.513149,0.65322
1920,0.694461,0.670684,0.718239,0.668373,0.623127,0.713619
1940,0.698597,0.673729,0.723465,0.684782,0.660971,0.708594
1960,0.664124,0.632026,0.696222,0.634726,0.607824,0.661628
1980,0.762541,0.738142,0.78694,0.678919,0.653407,0.70443
2000,0.768736,0.727208,0.810265,0.671111,0.631794,0.710428
2020,0.843056,0.817087,0.869025,0.700756,0.634609,0.766902
2040,0.811502,0.793229,0.829776,0.644835,0.577601,0.712069
2060,0.773427,0.762148,0.784705,0.658539,0.611432,0.705646
2080,0.803067,0.777906,0.828228,0.689279,0.662621,0.715938
2100,0.774131,0.744301,0.803961,0.670009,0.6294,0.710618
2120,0.637368,0.614977,0.659759,0.527653,0.481998,0.573307
2140,0.616638,0.58193,0.651346,0.535424,0.519432,0.551416
2160,0.644225,0.626786,0.661663,0.556836,0.548181,0.565491
2180,0.644988,0.62442,0.665555,0.535475,0.476909,0.59404
2200,0.740683,0.714653,0.766713,0.617624,0.567647,0.667601
2220,0.736696,0.703845,0.769547,0.661215,0.631067,0.691363
2240,0.679529,0.640997,0.71806,0.568431,0.542858,0.594005
2260,0.69582,0.645754,0.745886,0.587297,0.542368,0.632227
2280,0.648182,0.612659,0.683704,0.591834,0.563651,0.620018
2300,0.713206,0.668611,0.757801,0.645103,0.63466,0.655546
2320,0.659685,0.627027,0.692344,0.576117,0.503864,0.648369
2340,0.643904,0.603886,0.683922,0.486913,0.447552,0.526273
2360,0.679691,0.648532,0.71085,0.543404,0.515317,0.571491
2380,0.691017,0.669338,0.712697,0.597165,0.584467,0.609863
2400,0.739491,0.698608,0.780375,0.618232,0.57962,0.656844
2420,0.681791,0.642523,0.721059,0.548169,0.509282,0.587057
2440,0.625914,0.566656,0.685172,0.488416,0.450445,0.526386
2460,0.731577,0.698981,0.764173,0.511669,0.472334,0.551004
2480,0.670736,0.638716,0.702756,0.465134,0.41051,0.519758
2500,0.713788,0.690008,0.737567,0.556755,0.531622,0.581889
2520,0.719799,0.688459,0.75114,0.588278,0.557168,0.619387
2540,0.691412,0.676526,0.706299,0.579278,0.532757,0.625799
2560,0.721094,0.688734,0.753453,0.603927,0.55877,0.649085
2580,0.642642,0.609908,0.675377,0.534164,0.480824,0.587505
2600,0.691181,0.679756,0.702606,0.540431,0.490227,0.590636
2620,0.628671,0.614584,0.642759,0.550763,0.497184,0.604342
2640,0.613963,0.58196,0.645966,0.520028,0.495579,0.544478
2660,0.558156,0.540654,0.575658,0.483042,0.453845,0.512239
2680,0.633767,0.617278,0.650255,0.54983,0.540308,0.559352
2700,0.702521,0.685478,0.719564,0.590226,0.560496,0.619956
2720,0.706347,0.689284,0.72341,0.537742,0.501221,0.574263
2740,0.64746,0.62204,0.672881,0.534376,0.492784,0.575967
2760,0.63493,0.595627,0.674233,0.505622,0.475166,0.536079
2780,0.515183,0.475809,0.554556,0.414872,0.396236,0.433509
2800,0.575705,0.520405,0.631006,0.498035,0.465508,0.530561
2820,0.615225,0.567548,0.662902,0.585719,0.567018,0.60442
2840,0.611998,0.565822,0.658173,0.519188,0.489202,0.549174
2860,0.653252,0.626489,0.680016,0.531514,0.492488,0.57054
2880,0.531736,0.49732,0.566152,0.480744,0.452358,0.50913
2900,0.542222,0.507513,0.57693,0.435539,0.392863,0.478215
2920,0.711255,0.692361,0.730149,0.519159,0.47478,0.563538
2940,0.698884,0.684161,0.713607,0.55228,0.512215,0.592344
2960,0.677073,0.659875,0.694271,0.502583,0.479939,0.525226
2980,0.734075,0.719175,0.748976,0.513713,0.461621,0.565806
3000,0.700437,0.664837,0.736037,0.459595,0.41459,0.5046
3020,0.697635,0.676078,0.719191,0.438902,0.406781,0.471023
3040,0.724299,0.671285,0.777314,0.535121,0.464878,0.605365
3060,0.690415,0.63936,0.741469,0.546692,0.509982,0.583402
3080,0.629363,0.607891,0.650835,0.477567,0.421464,0.53367
3100,0.723534,0.711572,0.735496,0.626169,0.569988,0.68235
3120,0.681087,0.642039,0.720136,0.562406,0.517874,0.606938
3140,0.757448,0.71842,0.796476,0.523979,0.461969,0.585989
3160,0.717,0.670042,0.763959,0.568566,0.513075,0.624057
3180,0.780924,0.761959,0.79989,0.611436,0.557203,0.665669
3200,0.78985,0.763456,0.816244,0.575032,0.532703,0.617362
3220,0.700362,0.664678,0.736046,0.46929,0.414422,0.524158
3240,0.674955,0.662639,0.687271,0.466856,0.416217,0.517494
3260,0.665305,0.644978,0.685631,0.446577,0.405102,0.488051
3280,0.715073,0.692745,0.737401,0.526644,0.475724,0.577564
3300,0.756489,0.728041,0.784936,0.541655,0.48839,0.59492
3320,0.68894,0.651229,0.726652,0.548202,0.519897,0.576506
3340,0.68281,0.664677,0.700943,0.554689,0.530723,0.578654
3360,0.678479,0.661849,0.695109,0.527579,0.505584,0.549574
3380,0.69792,0.659498,0.736342,0.464879,0.433558,0.4962
3400,0.71296,0.697489,0.728431,0.52398,0.461687,0.586272
3420,0.814109,0.778667,0.849551,0.538945,0.482627,0.595263
3440,0.762037,0.748477,0.775597,0.523292,0.468517,0.578066
3460,0.751897,0.728426,0.775369,0.512136,0.490719,0.533553
3480,0.703776,0.664928,0.742624,0.478478,0.439884,0.517073
3500,0.718589,0.692269,0.744908,0.45519,0.390114,0.520265
3520,0.735129,0.714753,0.755505,0.480522,0.415634,0.545411
3540,0.661174,0.622236,0.700113,0.442694,0.400503,0.484885
3560,0.663508,0.631791,0.695225,0.356636,0.330901,0.382371
3580,0.706268,0.692152,0.720384,0.445295,0.397082,0.493507
3600,0.718737,0.695187,0.742286,0.482567,0.424071,0.541062
3620,0.735458,0.705503,0.765413,0.56676,0.514111,0.619409
3640,0.699015,0.665144,0.732885,0.451851,0.40745,0.496252
3660,0.769044,0.745659,0.792429,0.513784,0.492303,0.535265
3680,0.684896,0.65348,0.716311,0.470684,0.441313,0.500055
3700,0.737094,0.707544,0.766644,0.542873,0.468893,0.616852
3720,0.763836,0.737948,0.789723,0.517152,0.453073,0.581232
3740,0.675451,0.653448,0.697454,0.428899,0.359296,0.498503
3760,0.658113,0.633571,0.682655,0.413105,0.354834,0.471376
3780,0.67567,0.651928,0.699411,0.377178,0.314242,0.440114
3800,0.720088,0.690797,0.749379,0.476702,0.444446,0.508958
3820,0.68826,0.649729,0.726791,0.465399,0.408473,0.522326
3840,0.743661,0.733418,0.753904,0.426676,0.368019,0.485333
3860,0.705996,0.688422,0.72357,0.402584,0.349764,0.455403
3880,0.723491,0.701856,0.745126,0.46298,0.428015,0.497945
3900,0.69871,0.676573,0.720846,0.415251,0.34838,0.482122
3920,0.70965,0.686437,0.732863,0.404849,0.34299,0.466707
3940,0.692843,0.672224,0.713462,0.34392,0.3017,0.386141
3960,0.762897,0.739957,0.785837,0.428747,0.403354,0.454139
3980,0.769125,0.743332,0.794917,0.446272,0.397038,0.495506
4000,0.678662,0.650556,0.706768,0.417832,0.339078,0.496586
4020,0.641486,0.597788,0.685183,0.431857,0.395615,0.4681
4040,0.548853,0.521289,0.576416,0.377049,0.347033,0.407065
4060,0.616089,0.571924,0.660253,0.324741,0.291457,0.358025
4080,0.663897,0.643481,0.684314,0.391614,0.373247,0.40998
4100,0.698235,0.6755,0.72097,0.369954,0.352111,0.387796
4120,0.672254,0.662852,0.681656,0.402337,0.360221,0.444453
4140,0.654534,0.627048,0.68202,0.310555,0.266019,0.355091
4160,0.593693,0.579269,0.608116,0.372257,0.346562,0.397951
4180,0.654136,0.611586,0.696687,0.321768,0.298535,0.345001
4200,0.646627,0.609867,0.683387,0.359181,0.330265,0.388096
4220,0.713667,0.668527,0.758806,0.440925,0.399274,0.482576
4240,0.779033,0.744064,0.814002,0.473903,0.458659,0.489147
4260,0.736298,0.721552,0.751044,0.406608,0.339949,0.473268
4280,0.617955,0.568779,0.667132,0.327645,0.284968,0.370322
4300,0.652524,0.624697,0.68035,0.367094,0.32752,0.406668
4320,0.608743,0.586419,0.631066,0.306491,0.269683,0.343299
4340,0.602046,0.576646,0.627445,0.366766,0.32761,0.405922
4360,0.65944,0.647876,0.671004,0.394513,0.347511,0.441515
4380,0.74846,0.722854,0.774066,0.44406,0.393276,0.494845
4400,0.653391,0.632061,0.674721,0.344088,0.311955,0.376222
4420,0.741052,0.708061,0.774044,0.373601,0.307845,0.439356
4440,0.738434,0.695394,0.781474,0.381613,0.295479,0.467746
4460,0.654489,0.626372,0.682606,0.324924,0.278711,0.371136
4480,0.673263,0.637971,0.708555,0.364449,0.315243,0.413656
4500,0.662501,0.642817,0.682185,0.369504,0.319699,0.41931
4520,0.680073,0.646041,0.714105,0.381094,0.334857,0.427332
4540,0.645301,0.600685,0.689916,0.405509,0.352987,0.458031
4560,0.662274,0.626943,0.697604,0.449747,0.403639,0.495854
4580,0.582892,0.526162,0.639621,0.390095,0.329458,0.450732
4600,0.628123,0.59105,0.665196,0.411846,0.376409,0.447283
4620,0.670498,0.643037,0.697959,0.399282,0.348604,0.449959
4640,0.68301,0.667881,0.69814,0.432709,0.372147,0.493271
4660,0.639282,0.625285,0.653279,0.389596,0.348191,0.431
4680,0.673339,0.626888,0.719789,0.41573,0.373905,0.457555
4700,0.608922,0.565004,0.652841,0.418511,0.392525,0.444496
4720,0.620964,0.572757,0.66917,0.387572,0.351643,0.423501
4740,0.631834,0.581832,0.681836,0.320289,0.266026,0.374553
4760,0.662269,0.638167,0.686371,0.342206,0.285655,0.398757
4780,0.617285,0.59221,0.64236,0.303147,0.273584,0.332711
4800,0.669917,0.652493,0.687341,0.357343,0.31024,0.404446
4820,0.638676,0.614353,0.662998,0.305093,0.240344,0.369841
4840,0.550566,0.504913,0.596219,0.239158,0.182502,0.295813
4860,0.652694,0.636799,0.668589,0.341301,0.28913,0.393473
4880,0.693483,0.66293,0.724036,0.361658,0.320059,0.403257
4900,0.689935,0.646176,0.733694,0.365583,0.307694,0.423471
4920,0.627845,0.590884,0.664806,0.356302,0.315147,0.397457
4940,0.677696,0.625537,0.729854,0.369237,0.333128,0.405345
4960,0.737555,0.719676,0.755434,0.423757,0.397499,0.450015
4980,0.755398,0.741995,0.768802,0.341417,0.321316,0.361518
4999,0.749419,0.727882,0.770957,0.403257,0.360198,0.446316


==> figures/translation/274227591_274238681/success_rate_nc1.csv <==
episode,bayesopt_hi,bayesopt_lo,bayesopt_mean,ccvickrey_hi,ccvickrey_lo,ccvickrey_mean,mirror_hi,mirror_lo,mirror_mean,ppo_hi,ppo_lo,ppo_mean,ts_hi,ts_lo,ts_mean,vickrey_hi,vickrey_lo,vickrey_mean
0,1.0,0.08932,0.66667,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.08932,0.66667,1.0,0.08932,0.66667
20,0.73405,0.53579,0.63492,0.66004,0.51456,0.5873,0.48492,0.24524,0.36508,0.6498,0.39782,0.52381,0.78167,0.58341,0.68254,0.57143,0.57143,0.57143
40,0.77709,0.70258,0.73984,0.68293,0.63415,0.65854,0.63022,0.26409,0.44715,0.60758,0.57941,0.5935,0.72492,0.57589,0.65041,0.65636,0.62819,0.64228
60,0.79915,0.7309,0.76503,0.7661,0.70931,0.7377,0.72422,0.25939,0.4918,0.6692,0.63134,0.65027,0.76317,0.66852,0.71585,0.74071,0.6582,0.69945
80,0.83417,0.65555,0.74486,0.82279,0.75746,0.79012,0.716,0.40335,0.55967,0.74868,0.69165,0.72016,0.80607,0.67541,0.74074,0.79492,0.71948,0.7572
100,0.86849,0.69586,0.78218,0.83893,0.80463,0.82178,0.77228,0.47525,0.62376,0.78857,0.73618,0.76238,0.74008,0.69886,0.71947,0.82563,0.76513,0.79538
120,0.96065,0.74892,0.85479,0.91689,0.84549,0.88119,0.88286,0.57588,0.72937,0.85889,0.81767,0.83828,0.77446,0.71729,0.74587,0.883,0.83317,0.85809
140,0.96765,0.76832,0.86799,0.97148,0.89651,0.93399,0.95522,0.65534,0.80528,0.9249,0.88368,0.90429,0.77639,0.73517,0.75578,0.92562,0.90276,0.91419
160,0.95473,0.81424,0.88449,0.98597,0.89522,0.94059,0.98597,0.77641,0.88119,0.94059,0.92079,0.93069,0.75696,0.68199,0.71947,0.9505,0.93069,0.94059
180,0.98852,0.87946,0.93399,0.98194,0.89265,0.93729,1.0,0.82723,0.92739,0.94252,0.91227,0.92739,0.73109,0.60225,0.66667,0.96781,0.92658,0.94719
200,0.99299,0.8882,0.94059,0.9802,0.90099,0.94059,1.0,0.87876,0.94059,0.94784,0.91354,0.93069,0.67327,0.63366,0.65347,0.97478,0.89981,0.93729
220,0.98037,0.85461,0.91749,0.97871,0.92888,0.9538,0.99609,0.9247,0.9604,0.94059,0.92079,0.93069,0.66057,0.48794,0.57426,0.98375,0.89744,0.94059
240,0.98851,0.85967,0.92409,0.97669,0.9243,0.9505,0.9901,0.9703,0.9802,0.94774,0.88724,0.91749,0.53816,0.37933,0.45875,0.98302,0.89156,0.93729
260,1.0,0.87129,0.94059,0.95951,0.94808,0.9538,0.97996,0.93423,0.9571,0.97385,0.88754,0.93069,0.43734,0.26893,0.35314,0.98308,0.8783,0.93069
280,0.9703,0.89109,0.93069,0.96232,0.93207,0.94719,0.95929,0.78329,0.87129,0.98039,0.86779,0.92409,0.32425,0.1642,0.24422,0.97293,0.87525,0.92409
300,0.91089,0.89109,0.90099,0.96679,0.9144,0.94059,0.97219,0.57897,0.77558,0.98342,0.85157,0.91749,0.24778,0.03605,0.14191,0.97478,0.89981,0.93729
320,0.94448,0.73869,0.84158,0.95686,0.91113,0.93399,0.96606,0.37387,0.66997,0.96411,0.88408,0.92409,0.12713,0.0,0.06271,0.97572,0.91207,0.94389
340,0.97902,0.63814,0.80858,0.96588,0.90871,0.93729,0.9514,0.17071,0.56106,0.94277,0.88561,0.91419,0.09083,0.0,0.0363,0.96679,0.9144,0.94059
360,1.0,0.52147,0.76568,0.9579,0.91668,0.93729,0.93,0.01389,0.47195,0.92256,0.85302,0.88779,0.03607,0.0,0.0132,0.94059,0.92079,0.93069
380,1.0,0.40684,0.73267,0.94543,0.92256,0.93399,0.82214,0.0,0.40594,0.94348,0.8387,0.89109,0.02705,0.0,0.0099,0.95902,0.92877,0.94389
400,0.99726,0.37568,0.68647,0.95533,0.93246,0.94389,0.75818,0.0273,0.39274,0.93753,0.79844,0.86799,0.00902,0.0,0.0033,0.94961,0.93818,0.94389
420,0.96043,0.3729,0.66667,0.98201,0.93218,0.9571,0.64148,0.03179,0.33663,0.94059,0.78218,0.86139,0.0,0.0,0.0,0.95533,0.93246,0.94389
440,0.93812,0.30281,0.62046,0.99228,0.93511,0.9637,0.48124,0.03361,0.25743,0.94483,0.80434,0.87459,0.0,0.0,0.0,0.97871,0.92888,0.9538
460,0.93827,0.20364,0.57096,0.98212,0.95187,0.967,0.35924,0.0104,0.18482,0.926,0.80997,0.86799,0.0,0.0,0.0,0.99469,0.9261,0.9604
480,0.82008,0.13041,0.47525,0.98261,0.97118,0.9769,0.31683,0.0,0.15842,0.89703,0.79934,0.84818,0.0,0.0,0.0,0.99469,0.9261,0.9604
500,0.75291,0.07877,0.41584,0.9802,0.9802,0.9802,0.24406,0.0,0.11221,0.88991,0.82626,0.85809,0.0,0.0,0.0,0.98562,0.92197,0.9538
520,0.64258,0.03729,0.33993,0.9802,0.9802,0.9802,0.26148,0.0,0.09571,0.87919,0.77757,0.82838,0.0,0.0,0.0,0.98568,0.92851,0.9571
540,0.46055,0.0,0.22772,0.98503,0.96216,0.9736,0.28853,0.0,0.10561,0.86158,0.74898,0.80528,0.0,0.0,0.0,0.97871,0.92888,0.9538
560,0.26265,0.0,0.12871,0.9703,0.9703,0.9703,0.26148,0.0,0.09571,0.85358,0.71078,0.78218,0.0,0.0,0.0,0.95242,0.92217,0.93729
580,0.16995,0.0,0.07921,0.97513,0.95226,0.9637,0.27952,0.0,0.10231,0.89039,0.68716,0.78878,0.0,0.0,0.0,0.95533,0.93246,0.94389
600,0.06312,0.0,0.0231,0.97882,0.94857,0.9637,0.25247,0.0,0.09241,0.84571,0.68565,0.76568,0.0,0.0,0.0,0.95951,0.94808,0.9538
620,0.00902,0.0,0.0033,0.9802,0.94059,0.9604,0.2164,0.0,0.07921,0.82862,0.68953,0.75908,0.0,0.0,0.0,0.95291,0.94148,0.94719
640,0.0,0.0,0.0,0.98201,0.93218,0.9571,0.20738,0.0,0.07591,0.85679,0.64816,0.75248,0.0,0.0,0.0,0.9505,0.93069,0.94059
660,0.0,0.0,0.0,0.97882,0.94857,0.9637,0.22542,0.0,0.08251,0.90205,0.62271,0.76238,0.0,0.0,0.0,0.96853,0.94566,0.9571
680,0.0,0.0,0.0,0.9802,0.9604,0.9703,0.20738,0.0,0.07591,0.86879,0.59656,0.73267,0.0,0.0,0.0,0.95291,0.94148,0.94719
700,0.0,0.0,0.0,0.97882,0.94857,0.9637,0.20738,0.0,0.07591,0.86656,0.58559,0.72607,0.0,0.0,0.0,0.95242,0.92217,0.93729
720,0.0,0.0,0.0,0.96281,0.95138,0.9571,0.20738,0.0,0.07591,0.81357,0.60557,0.70957,0.0,0.0,0.0,0.948,0.90678,0.92739
740,0.0,0.0,0.0,0.96941,0.95798,0.9637,0.22542,0.0,0.08251,0.79554,0.59719,0.69637,0.0,0.0,0.0,0.93922,0.90897,0.92409
760,0.0,0.0,0.0,0.96764,0.93335,0.9505,0.23443,0.0,0.08581,0.75048,0.64886,0.69967,0.0,0.0,0.0,0.93794,0.90364,0.92079
780,0.0,0.0,0.0,0.97669,0.9243,0.9505,0.25247,0.0,0.09241,0.76782,0.61832,0.69307,0.0,0.0,0.0,0.95231,0.90248,0.92739
800,0.0,0.0,0.0,0.98659,0.9342,0.9604,0.28853,0.0,0.10561,0.78614,0.5868,0.68647,0.0,0.0,0.0,0.95891,0.90908,0.93399
820,0.0,0.0,0.0,0.9802,0.94059,0.9604,0.30657,0.0,0.11221,0.83168,0.53465,0.68317,0.0,0.0,0.0,0.9703,0.93069,0.9505
840,0.0,0.0,0.0,0.97669,0.9243,0.9505,0.30657,0.0,0.11221,0.83006,0.50328,0.66667,0.0,0.0,0.0,0.98656,0.94083,0.9637
860,0.0,0.0,0.0,0.98761,0.94639,0.967,0.30657,0.0,0.11221,0.84233,0.4448,0.64356,0.0,0.0,0.0,0.99552,0.93187,0.9637
880,0.0,0.0,0.0,0.98745,0.95315,0.9703,0.33362,0.0,0.12211,0.79208,0.47525,0.63366,0.0,0.0,0.0,0.99552,0.93187,0.9637
900,0.0,0.0,0.0,0.98872,0.95847,0.9736,0.33362,0.0,0.12211,0.76325,0.42487,0.59406,0.0,0.0,0.0,0.98761,0.94639,0.967
920,0.0,0.0,0.0,1.0,0.9604,0.9802,0.36968,0.0,0.13531,0.74626,0.40885,0.57756,0.0,0.0,0.0,0.98212,0.95187,0.967
940,0.0,0.0,0.0,0.98503,0.96216,0.9736,0.36968,0.0,0.13531,0.71909,0.43603,0.57756,0.0,0.0,0.0,0.98745,0.95315,0.9703
960,0.0,0.0,0.0,0.97996,0.93423,0.9571,0.35165,0.0,0.12871,0.69438,0.39473,0.54455,0.0,0.0,0.0,0.98212,0.95187,0.967
980,0.0,0.0,0.0,0.97755,0.94325,0.9604,0.31558,0.0,0.11551,0.67929,0.37681,0.52805,0.0,0.0,0.0,0.97222,0.94197,0.9571
1000,0.0,0.0,0.0,0.97996,0.93423,0.9571,0.24345,0.0,0.08911,0.68702,0.4483,0.56766,0.0,0.0,0.0,0.97222,0.94197,0.9571
1020,0.0,0.0,0.0,0.97006,0.92433,0.94719,0.15328,0.0,0.05611,0.67145,0.45726,0.56436,0.0,0.0,0.0,0.96881,0.91898,0.94389
1040,0.0,0.0,0.0,0.9645,0.92328,0.94389,0.1082,0.0,0.0396,0.63711,0.41899,0.52805,0.0,0.0,0.0,0.94912,0.91887,0.93399
1060,0.0,0.0,0.0,0.9703,0.9505,0.9604,0.08115,0.0,0.0297,0.64356,0.46535,0.55446,0.0,0.0,0.0,0.95774,0.92345,0.94059
1080,0.0,0.0,0.0,0.95951,0.94808,0.9538,0.01803,0.0,0.0066,0.62314,0.46597,0.54455,0.0,0.0,0.0,0.9604,0.94059,0.9505
1100,0.0,0.0,0.0,0.96523,0.94236,0.9538,0.0,0.0,0.0,0.60036,0.38314,0.49175,0.0,0.0,0.0,0.9604,0.94059,0.9505
1120,0.0,0.0,0.0,0.97222,0.94197,0.9571,0.0,0.0,0.0,0.57905,0.35825,0.46865,0.0,0.0,0.0,0.96941,0.95798,0.9637
1140,0.0,0.0,0.0,0.98761,0.94639,0.967,0.0,0.0,0.0,0.58234,0.36815,0.47525,0.0,0.0,0.0,0.97931,0.96788,0.9736
1160,0.0,0.0,0.0,0.9802,0.9604,0.9703,0.0,0.0,0.0,0.56885,0.30244,0.43564,0.0,0.0,0.0,0.9901,0.9505,0.9703
1180,0.0,0.0,0.0,0.9901,0.9703,0.9802,0.0,0.0,0.0,0.543,0.24247,0.39274,0.0,0.0,0.0,0.99191,0.94208,0.967
1200,0.0,0.0,0.0,0.99493,0.97207,0.9835,0.0,0.0,0.0,0.58261,0.28208,0.43234,0.0,0.0,0.0,0.99394,0.93345,0.9637
1220,0.0,0.0,0.0,0.98872,0.95847,0.9736,0.0,0.0,0.0,0.58292,0.26857,0.42574,0.0,0.0,0.0,0.99187,0.92232,0.9571
1240,0.0,0.0,0.0,0.98833,0.96547,0.9769,0.0,0.0,0.0,0.57263,0.26565,0.41914,0.0,0.0,0.0,0.98857,0.91902,0.9538
1260,0.0,0.0,0.0,0.99446,0.88013,0.93729,0.0,0.0,0.0,0.56369,0.26799,0.41584,0.0,0.0,0.0,0.9802,0.94059,0.9604
1280,0.0,0.0,0.0,1.0,0.76291,0.89439,0.0,0.0,0.0,0.5914,0.29969,0.44554,0.0,0.0,0.0,0.97222,0.94197,0.9571
1300,0.0,0.0,0.0,1.0,0.6358,0.84158,0.0,0.0,0.0,0.58733,0.24435,0.41584,0.0,0.0,0.0,0.97513,0.95226,0.9637
1320,0.0,0.0,0.0,1.0,0.54691,0.81848,0.0,0.0,0.0,0.58645,0.23203,0.40924,0.0,0.0,0.0,0.98872,0.95847,0.9736
1340,0.0,0.0,0.0,1.0,0.36694,0.75578,0.0,0.0,0.0,0.63163,0.20005,0.41584,0.0,0.0,0.0,0.98872,0.95847,0.9736
1360,0.0,0.0,0.0,1.0,0.3409,0.75248,0.0,0.0,0.0,0.59359,0.17869,0.38614,0.0,0.0,0.0,0.9802,0.9604,0.9703
1380,0.0,0.0,0.0,1.0,0.34903,0.74917,0.0,0.0,0.0,0.57496,0.15771,0.36634,0.0,0.0,0.0,0.98261,0.97118,0.9769
1400,0.0,0.0,0.0,1.0,0.37595,0.75908,0.0,0.0,0.0,0.52802,0.16505,0.34653,0.0,0.0,0.0,0.97931,0.96788,0.9736
1420,0.0,0.0,0.0,1.0,0.35732,0.74917,0.0,0.0,0.0,0.53471,0.17156,0.35314,0.0,0.0,0.0,0.9802,0.9604,0.9703
1440,0.0,0.0,0.0,1.0,0.39146,0.74587,0.0,0.0,0.0,0.51485,0.13861,0.32673,0.0,0.0,0.0,0.9703,0.9505,0.9604
1460,0.0,0.0,0.0,1.0,0.39959,0.74257,0.0,0.0,0.0,0.55321,0.15306,0.35314,0.0,0.0,0.0,0.97882,0.94857,0.9637
1480,0.0,0.0,0.0,1.0,0.35539,0.73267,0.0,0.0,0.0,0.5497,0.16318,0.35644,0.0,0.0,0.0,0.97755,0.94325,0.9604
1500,0.0,0.0,0.0,1.0,0.32009,0.72607,0.0,0.0,0.0,0.55446,0.17822,0.36634,0.0,0.0,0.0,0.96523,0.94236,0.9538
1520,0.0,0.0,0.0,1.0,0.33775,0.73267,0.0,0.0,0.0,0.52699,0.17928,0.35314,0.0,0.0,0.0,0.9645,0.92328,0.94389
1540,0.0,0.0,0.0,1.0,0.35792,0.75248,0.0,0.0,0.0,0.45792,0.20875,0.33333,0.00902,0.0,0.0033,0.9645,0.92328,0.94389
1560,0.0,0.0,0.0,1.0,0.33901,0.73927,0.0,0.0,0.0,0.47275,0.20052,0.33663,0.02705,0.0,0.0099,0.95533,0.93246,0.94389
1580,0.0,0.0,0.0,1.0,0.36545,0.74587,0.0,0.0,0.0,0.4455,0.19476,0.32013,0.06312,0.0,0.0231,0.94059,0.94059,0.94059
1600,0.0,0.0,0.0,1.0,0.36134,0.71947,0.0,0.0,0.0,0.42822,0.17905,0.30363,0.07213,0.0,0.0264,0.95533,0.93246,0.94389
1620,0.0,0.0,0.0,0.97679,0.36314,0.66997,0.0,0.0,0.0,0.44087,0.17299,0.30693,0.07213,0.0,0.0264,0.9703,0.93069,0.9505
1640,0.0,0.0,0.0,0.9297,0.32442,0.62706,0.0,0.0,0.0,0.45916,0.1415,0.30033,0.07213,0.0,0.0264,0.9703,0.93069,0.9505
1660,0.0,0.0,0.0,0.92305,0.25847,0.59076,0.0,0.0,0.0,0.42815,0.1593,0.29373,0.06312,0.0,0.0231,0.97871,0.92888,0.9538
1680,0.0,0.0,0.0,0.90612,0.19619,0.55116,0.0,0.0,0.0,0.41969,0.18097,0.30033,0.03607,0.0,0.0132,0.98201,0.93218,0.9571
1700,0.0,0.0,0.0,0.90277,0.15334,0.52805,0.0,0.0,0.0,0.41073,0.18993,0.30033,0.01803,0.0,0.0066,0.98201,0.93218,0.9571
1720,0.0,0.0,0.0,0.90139,0.16792,0.53465,0.0,0.0,0.0,0.4463,0.18736,0.31683,0.01803,0.0,0.0066,0.96892,0.93867,0.9538
1740,0.0,0.0,0.0,0.90697,0.17554,0.54125,0.0,0.0,0.0,0.46428,0.18918,0.32673,0.01803,0.0,0.0066,0.9604,0.9604,0.9604
1760,0.0,0.0,0.0,0.90685,0.18225,0.54455,0.0,0.0,0.0,0.44538,0.18168,0.31353,0.00902,0.0,0.0033,0.96892,0.93867,0.9538
1780,0.0,0.0,0.0,0.9062,0.15651,0.53135,0.0,0.0,0.0,0.40629,0.15477,0.28053,0.00902,0.0,0.0033,0.97771,0.93649,0.9571
1800,0.0,0.0,0.0,0.91067,0.13224,0.52145,0.0,0.0,0.0,0.35457,0.19329,0.27393,0.00902,0.0,0.0033,0.96281,0.95138,0.9571
1820,0.0,0.0,0.0,0.91089,0.13861,0.52475,0.0,0.0,0.0,0.31381,0.19445,0.25413,0.00902,0.0,0.0033,0.97882,0.94857,0.9637
1840,0.0,0.0,0.0,0.91965,0.13645,0.52805,0.0,0.0,0.0,0.29352,0.24113,0.26733,0.0,0.0,0.0,0.9703,0.9505,0.9604
1860,0.0,0.0,0.0,0.92057,0.14214,0.53135,0.0,0.0,0.0,0.26595,0.2357,0.25083,0.0,0.0,0.0,0.97441,0.93318,0.9538
1880,0.0,0.0,0.0,0.91216,0.13735,0.52475,0.0,0.0,0.0,0.31683,0.21782,0.26733,0.0,0.0,0.0,0.9901,0.93069,0.9604
1900,0.0,0.0,0.0,0.91156,0.14455,0.52805,0.0,0.0,0.0,0.30245,0.2388,0.27063,0.0,0.0,0.0,0.98761,0.94639,0.967
1920,0.0,0.0,0.0,0.91309,0.14302,0.52805,0.0,0.0,0.0,0.27723,0.23762,0.25743,0.0,0.0,0.0,0.98761,0.94639,0.967
1940,0.0,0.0,0.0,0.92079,0.14851,0.53465,0.0,0.0,0.0,0.27369,0.22796,0.25083,0.0,0.0,0.0,0.98833,0.96547,0.9769
1960,0.0,0.0,0.0,0.92235,0.16676,0.54455,0.0,0.0,0.0,0.24664,0.23521,0.24092,0.0,0.0,0.0,1.0,0.97167,0.9868
1980,0.0,0.0,0.0,0.93404,0.20128,0.56766,0.0,0.0,0.0,0.24945,0.2192,0.23432,0.0,0.0,0.0,0.9901,0.9505,0.9703
2000,0.0,0.0,0.0,0.93404,0.20128,0.56766,0.0,0.0,0.0,0.22635,0.1961,0.21122,0.0,0.0,0.0,0.98872,0.95847,0.9736
2020,0.0,0.0,0.0,0.92231,0.1734,0.54785,0.0,0.0,0.0,0.30163,0.20002,0.25083,0.0,0.0,0.0,0.98761,0.94639,0.967
2040,0.0,0.0,0.0,0.90871,0.10119,0.50495,0.0,0.0,0.0,0.28111,0.18753,0.23432,0.0,0.0,0.0,0.96892,0.93867,0.9538
2060,0.0,0.0,0.0,0.89287,0.09063,0.49175,0.0,0.0,0.0,0.30163,0.20002,0.25083,0.0,0.0,0.0,0.95902,0.92877,0.94389
2080,0.0,0.0,0.0,0.88668,0.02421,0.45545,0.0,0.0,0.0,0.34584,0.14261,0.24422,0.0,0.0,0.0,0.96853,0.94566,0.9571
2100,0.0,0.0,0.0,0.88718,0.0,0.43234,0.0,0.0,0.0,0.36123,0.14042,0.25083,0.0,0.0,0.0,0.96232,0.93207,0.94719
2120,0.0,0.0,0.0,0.90721,0.0,0.43234,0.0,0.0,0.0,0.3048,0.11764,0.21122,0.0,0.0,0.0,0.9604,0.94059,0.9505
2140,0.0,0.0,0.0,0.91964,0.0,0.43234,0.0,0.0,0.0,0.24925,0.14019,0.19472,0.0,0.0,0.0,0.97771,0.93649,0.9571
2160,0.0,0.0,0.0,0.94127,0.0,0.43564,0.0,0.0,0.0,0.23061,0.12583,0.17822,0.0,0.0,0.0,0.9802,0.9604,0.9703
2180,0.0,0.0,0.0,0.95215,0.0,0.44224,0.0,0.0,0.0,0.22419,0.17845,0.20132,0.0,0.0,0.0,0.9802,0.9604,0.9703
2200,0.0,0.0,0.0,0.94127,0.0,0.43564,0.0,0.0,0.0,0.22624,0.1764,0.20132,0.0,0.0,0.0,0.98986,0.94413,0.967
2220,0.0,0.0,0.0,0.94796,0.0,0.44554,0.0,0.0,0.0,0.22772,0.18812,0.20792,0.0,0.0,0.0,0.98212,0.95187,0.967
2240,0.0,0.0,0.0,0.9348,0.0,0.45215,0.0,0.0,0.0,0.27082,0.15822,0.21452,0.0,0.0,0.0,0.9802,0.9604,0.9703
2260,0.0,0.0,0.0,0.90474,0.0,0.42904,0.0,0.0,0.0,0.28713,0.16832,0.22772,0.01803,0.0,0.0066,0.97513,0.95226,0.9637
2280,0.0,0.0,0.0,0.8953,0.0,0.43234,0.0,0.0,0.0,0.25933,0.14331,0.20132,0.02705,0.0,0.0099,0.98431,0.94309,0.9637
2300,0.0,0.0,0.0,0.91507,0.0,0.44884,0.0,0.0,0.0,0.2223,0.14733,0.18482,0.0541,0.0,0.0198,0.98745,0.95315,0.9703
2320,0.0,0.0,0.0,0.89803,0.0,0.43564,0.0,0.0,0.0,0.23605,0.12699,0.18152,0.09017,0.0,0.033,0.98431,0.94309,0.9637
2340,0.0,0.0,0.0,0.92349,0.0,0.45215,0.0,0.0,0.0,0.25522,0.13422,0.19472,0.09017,0.0,0.033,0.99609,0.9247,0.9604
2360,0.0,0.0,0.0,0.95236,0.0,0.47195,0.0,0.0,0.0,0.23366,0.13598,0.18482,0.08115,0.0,0.0297,0.99191,0.94208,0.967
2380,0.0,0.0,0.0,0.9703,0.0,0.48515,0.0,0.0,0.0,0.26294,0.13309,0.19802,0.07213,0.0,0.0264,0.99191,0.94208,0.967
2400,0.0,0.0,0.0,0.98186,0.00164,0.49175,0.0,0.0,0.0,0.30356,0.13868,0.22112,0.04508,0.0,0.0165,0.98861,0.93878,0.9637
2420,0.0,0.0,0.0,0.98363,0.0,0.48845,0.0,0.0,0.0,0.28267,0.13317,0.20792,0.01803,0.0,0.0066,0.98861,0.93878,0.9637
2440,0.0,0.0,0.0,0.95455,0.0,0.46205,0.0,0.0,0.0,0.21956,0.13027,0.17492,0.00902,0.0,0.0033,0.97843,0.95556,0.967
2460,0.0,0.0,0.0,0.94168,0.0,0.44554,0.0,0.0,0.0,0.22145,0.12178,0.17162,0.0,0.0,0.0,0.98986,0.94413,0.967
2480,0.0,0.0,0.0,0.92604,0.0,0.43234,0.0,0.0,0.0,0.19755,0.10608,0.15182,0.0,0.0,0.0,0.98431,0.94309,0.9637
2500,0.0,0.0,0.0,0.91562,0.0,0.41584,0.0,0.0,0.0,0.17431,0.10292,0.13861,0.0,0.0,0.0,0.9802,0.9604,0.9703
2520,0.0,0.0,0.0,0.92831,0.0,0.43564,0.0,0.0,0.0,0.17471,0.12232,0.14851,0.0,0.0,0.0,0.9802,0.9604,0.9703
2540,0.0,0.0,0.0,0.91582,0.0,0.43564,0.0,0.0,0.0,0.18663,0.1368,0.16172,0.0,0.0,0.0,0.96281,0.95138,0.9571
2560,0.0,0.0,0.0,0.92629,0.0,0.44884,0.0,0.0,0.0,0.1837,0.12653,0.15512,0.0,0.0,0.0,0.95951,0.94808,0.9538
2580,0.0,0.0,0.0,0.92092,0.0,0.44224,0.0,0.0,0.0,0.18663,0.1368,0.16172,0.0,0.0,0.0,0.96523,0.94236,0.9538
2600,0.0,0.0,0.0,0.92645,0.0,0.45545,0.0,0.0,0.0,0.20379,0.11304,0.15842,0.0,0.0,0.0,0.96016,0.91443,0.93729
2620,0.0,0.0,0.0,0.90721,0.0,0.43234,0.0,0.0,0.0,0.19861,0.10502,0.15182,0.0,0.0,0.0,0.9604,0.92079,0.94059
2640,0.0,0.0,0.0,0.92168,0.0,0.42574,0.0,0.0,0.0,0.19389,0.10314,0.14851,0.0,0.0,0.0,0.98404,0.92355,0.9538
2660,0.0,0.0,0.0,0.9196,0.0,0.42244,0.0,0.0,0.0,0.21802,0.10542,0.16172,0.0,0.0,0.0,0.97441,0.93318,0.9538
2680,0.0,0.0,0.0,0.92383,0.0,0.42904,0.0,0.0,0.0,0.21802,0.10542,0.16172,0.0,0.0,0.0,0.9604,0.94059,0.9505
2700,0.0,0.0,0.0,0.91189,0.0,0.40924,0.0,0.0,0.0,0.21614,0.1337,0.17492,0.0,0.0,0.0,0.9703,0.9703,0.9703
2720,0.0,0.0,0.0,0.84546,0.0,0.38944,0.0,0.0,0.0,0.21252,0.14392,0.17822,0.0,0.0,0.0,0.97271,0.96128,0.967
2740,0.0,0.0,0.0,0.73242,0.0,0.34653,0.0,0.0,0.0,0.22171,0.12813,0.17492,0.0,0.0,0.0,0.96941,0.95798,0.9637
2760,0.0,0.0,0.0,0.60444,0.0,0.29703,0.0,0.0,0.0,0.25812,0.08511,0.17162,0.0,0.0,0.0,0.9703,0.9703,0.9703
2780,0.0,0.0,0.0,0.52171,0.00635,0.26403,0.0,0.0,0.0,0.24642,0.07041,0.15842,0.0,0.0,0.0,0.9703,0.9505,0.9604
2800,0.0,0.0,0.0,0.44209,0.02656,0.23432,0.0,0.0,0.0,0.22524,0.06519,0.14521,0.0,0.0,0.0,0.96281,0.95138,0.9571
2820,0.0,0.0,0.0,0.35236,0.01728,0.18482,0.0,0.0,0.0,0.2182,0.07223,0.14521,0.0,0.0,0.0,0.95951,0.94808,0.9538
2840,0.0,0.0,0.0,0.3395,0.01033,0.17492,0.0,0.0,0.0,0.22334,0.09349,0.15842,0.0,0.0,0.0,0.97755,0.94325,0.9604
2860,0.0,0.0,0.0,0.32498,0.0,0.15512,0.0,0.0,0.0,0.17664,0.06758,0.12211,0.0,0.0,0.0,0.97222,0.94197,0.9571
2880,0.0,0.0,0.0,0.30276,0.0,0.12871,0.0,0.0,0.0,0.18258,0.06825,0.12541,0.0,0.0,0.0,0.9802,0.9604,0.9703
2900,0.0,0.0,0.0,0.31558,0.0,0.11551,0.0,0.0,0.0,0.17026,0.06736,0.11881,0.0,0.0,0.0,0.99421,0.95299,0.9736
2920,0.0,0.0,0.0,0.31558,0.0,0.11551,0.0,0.0,0.0,0.15207,0.06575,0.10891,0.0,0.0,0.0,0.99976,0.95403,0.9769
2940,0.0,0.0,0.0,0.34263,0.0,0.12541,0.0,0.0,0.0,0.10312,0.0619,0.08251,0.0,0.0,0.0,0.98503,0.96216,0.9736
2960,0.0,0.0,0.0,0.36968,0.0,0.13531,0.0,0.0,0.0,0.10537,0.05964,0.08251,0.0,0.0,0.0,0.9901,0.9505,0.9703
2980,0.0,0.0,0.0,0.34263,0.0,0.12541,0.0,0.0,0.0,0.09901,0.07921,0.08911,0.0,0.0,0.0,0.96941,0.95798,0.9637
3000,0.0,0.0,0.0,0.31558,0.0,0.11551,0.0,0.0,0.0,0.09901,0.07921,0.08911,0.0,0.0,0.0,0.95951,0.94808,0.9538
3020,0.0,0.0,0.0,0.34263,0.0,0.12541,0.0,0.0,0.0,0.13414,0.07048,0.10231,0.0,0.0,0.0,0.9604,0.9604,0.9604
3040,0.0,0.0,0.0,0.33362,0.0,0.12211,0.0,0.0,0.0,0.13708,0.06754,0.10231,0.0,0.0,0.0,0.97222,0.94197,0.9571
3060,0.0,0.0,0.0,0.29755,0.0,0.10891,0.0,0.0,0.0,0.14461,0.07321,0.10891,0.0,0.0,0.0,0.9703,0.9505,0.9604
3080,0.0,0.0,0.0,0.29755,0.0,0.10891,0.0,0.0,0.0,0.14438,0.05364,0.09901,0.0,0.0,0.0,0.9802,0.9604,0.9703
3100,0.0,0.0,0.0,0.31558,0.0,0.11551,0.0,0.0,0.0,0.11606,0.05556,0.08581,0.0,0.0,0.0,0.97882,0.94857,0.9637
3120,0.0,0.0,0.0,0.2705,0.0,0.09901,0.0,0.0,0.0,0.1054,0.05301,0.07921,0.0,0.0,0.0,0.97843,0.95556,0.967
3140,0.0,0.0,0.0,0.23443,0.0,0.08581,0.0,0.0,0.0,0.12521,0.07281,0.09901,0.0,0.0,0.0,0.98503,0.96216,0.9736
3160,0.0,0.0,0.0,0.30657,0.0,0.11221,0.0,0.0,0.0,0.12622,0.085,0.10561,0.0,0.0,0.0,0.98745,0.95315,0.9703
3180,0.0,0.0,0.0,0.28853,0.0,0.10561,0.0,0.0,0.0,0.15394,0.09028,0.12211,0.0,0.0,0.0,0.98745,0.95315,0.9703
3200,0.0,0.0,0.0,0.26148,0.0,0.09571,0.0,0.0,0.0,0.15394,0.09028,0.12211,0.0,0.0,0.0,0.99862,0.96837,0.9835
3220,0.0,0.0,0.0,0.30657,0.0,0.11221,0.0,0.0,0.0,0.13713,0.08729,0.11221,0.0,0.0,0.0,0.99646,0.95073,0.9736
3240,0.0,0.0,0.0,0.28853,0.0,0.10561,0.0,0.0,0.0,0.14461,0.07321,0.10891,0.0,0.0,0.0,0.99751,0.95629,0.9769
3260,0.0,0.0,0.0,0.23443,0.0,0.08581,0.0,0.0,0.0,0.14232,0.0623,0.10231,0.0,0.0,0.0,0.99862,0.96837,0.9835
3280,0.0,0.0,0.0,0.24345,0.0,0.08911,0.0,0.0,0.0,0.12582,0.04579,0.08581,0.0,0.0,0.0,1.0,0.97167,0.9868
3300,0.0,0.0,0.0,0.29755,0.0,0.10891,0.0,0.0,0.0,0.11276,0.05226,0.08251,0.0,0.0,0.0,1.0,0.9604,0.9802
3320,0.0,0.0,0.0,0.24345,0.0,0.08911,0.0,0.0,0.0,0.11302,0.0718,0.09241,0.0,0.0,0.0,0.9901,0.9703,0.9802
3340,0.0,0.0,0.0,0.2164,0.0,0.07921,0.0,0.0,0.0,0.10626,0.07196,0.08911,0.0,0.0,0.0,0.99493,0.97207,0.9835
3360,0.0,0.0,0.0,0.17132,0.0,0.06271,0.0,0.0,0.0,0.09763,0.06738,0.08251,0.0,0.0,0.0,0.99202,0.96177,0.9769
3380,0.0,0.0,0.0,0.09918,0.0,0.0363,0.0,0.0,0.0,0.09322,0.052,0.07261,0.0,0.0,0.0,0.97271,0.96128,0.967
3400,0.0,0.0,0.0,0.02705,0.0,0.0099,0.0,0.0,0.0,0.09103,0.06078,0.07591,0.0,0.0,0.0,0.9802,0.9604,0.9703
3420,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.06931,0.0495,0.05941,0.0,0.0,0.0,0.99202,0.96177,0.9769
3440,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.08113,0.05088,0.06601,0.0,0.0,0.0,0.98656,0.94083,0.9637
3460,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.09636,0.06206,0.07921,0.0,0.0,0.0,0.98734,0.92685,0.9571
3480,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.09152,0.08009,0.08581,0.0,0.0,0.0,0.97771,0.93649,0.9571
3500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.09636,0.06206,0.07921,0.0,0.0,0.0,0.97629,0.9049,0.94059
3520,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.10143,0.08999,0.09571,0.0,0.0,0.0,0.96754,0.90705,0.93729
3540,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.12481,0.05341,0.08911,0.0,0.0,0.0,0.97489,0.9063,0.94059
3560,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.10093,0.07068,0.08581,0.0,0.0,0.0,0.97629,0.9049,0.94059
3580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.11302,0.0718,0.09241,0.0,0.0,0.0,0.97902,0.91537,0.94719
3600,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.11374,0.09088,0.10231,0.0,0.0,0.0,0.97222,0.94197,0.9571
3620,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.13414,0.07048,0.10231,0.0,0.0,0.0,0.96281,0.95138,0.9571
3640,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.10891,0.08911,0.09901,0.0,0.0,0.0,0.97271,0.96128,0.967
3660,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.11133,0.09989,0.10561,0.0,0.0,0.0,0.97271,0.96128,0.967
3680,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.12871,0.06931,0.09901,0.0,0.0,0.0,0.97931,0.96788,0.9736
3700,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.13419,0.07703,0.10561,0.0,0.0,0.0,0.9901,0.9703,0.9802
3720,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.1153,0.06291,0.08911,0.0,0.0,0.0,0.98745,0.95315,0.9703
3740,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.11434,0.05068,0.08251,0.0,0.0,0.0,0.96941,0.95798,0.9637
3760,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.10537,0.05964,0.08251,0.0,0.0,0.0,0.97882,0.94857,0.9637
3780,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.09322,0.052,0.07261,0.0,0.0,0.0,0.9703,0.93069,0.9505
3800,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0951,0.02371,0.05941,0.0,0.0,0.0,0.97669,0.9243,0.9505
3820,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.08911,0.0495,0.06931,0.0,0.0,0.0,0.97882,0.94857,0.9637
3840,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.10891,0.0495,0.07921,0.0,0.0,0.0,0.98986,0.94413,0.967
3860,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.10891,0.0495,0.07921,0.0,0.0,0.0,0.98212,0.95187,0.967
3880,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.09652,0.0553,0.07591,0.0,0.0,0.0,0.98921,0.97778,0.9835
3900,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.08734,0.06447,0.07591,0.0,0.0,0.0,0.98872,0.95847,0.9736
3920,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.10501,0.03361,0.06931,0.0,0.0,0.0,0.99649,0.9441,0.9703
3940,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.09092,0.04109,0.06601,0.0,0.0,0.0,1.0,0.94059,0.9703
3960,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.10501,0.03361,0.06931,0.0,0.0,0.0,0.99394,0.93345,0.9637
3980,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.11491,0.04351,0.07921,0.0,0.0,0.0,0.96764,0.93335,0.9505
4000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.09547,0.04974,0.07261,0.0,0.0,0.0,0.9703,0.9505,0.9604
4020,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.09103,0.06078,0.07591,0.0,0.0,0.0,0.97882,0.94857,0.9637
4040,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.07783,0.04758,0.06271,0.0,0.0,0.0,0.98431,0.94309,0.9637
4060,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.05192,0.04049,0.0462,0.0,0.0,0.0,0.98212,0.95187,0.967
4080,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.06424,0.04137,0.05281,0.0,0.0,0.0,0.9901,0.9703,0.9802
4100,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.04862,0.03719,0.0429,0.0,0.0,0.0,0.98833,0.96547,0.9769
4120,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.04774,0.02487,0.0363,0.0,0.0,0.0,0.97931,0.96788,0.9736
4140,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.06133,0.03108,0.0462,0.0,0.0,0.0,0.97843,0.95556,0.967
4160,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.07897,0.03324,0.05611,0.0,0.0,0.0,0.97755,0.94325,0.9604
4180,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.06133,0.03108,0.0462,0.0,0.0,0.0,0.97441,0.93318,0.9538
4200,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.08463,0.02098,0.05281,0.0,0.0,0.0,0.97996,0.93423,0.9571
4220,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0937,0.02511,0.05941,0.0,0.0,0.0,0.97669,0.9243,0.9505
4240,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.08463,0.02098,0.05281,0.0,0.0,0.0,0.97996,0.93423,0.9571
4260,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.07772,0.02789,0.05281,0.0,0.0,0.0,0.9703,0.93069,0.9505
4280,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.07921,0.0396,0.05941,0.0,0.0,0.0,0.96281,0.95138,0.9571
4300,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0856,0.03321,0.05941,0.0,0.0,0.0,0.9604,0.94059,0.9505
4320,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.07655,0.04226,0.05941,0.0,0.0,0.0,0.96853,0.94566,0.9571
4340,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.07655,0.04226,0.05941,0.0,0.0,0.0,0.96892,0.93867,0.9538
4360,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.08305,0.02256,0.05281,0.0,0.0,0.0,0.97666,0.93093,0.9538
4380,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.09088,0.02133,0.05611,0.0,0.0,0.0,0.96764,0.93335,0.9505
4400,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.08635,0.02586,0.05611,0.0,0.0,0.0,0.96523,0.94236,0.9538
4420,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.06931,0.0495,0.05941,0.0,0.0,0.0,0.9645,0.92328,0.94389
4440,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.09752,0.04769,0.07261,0.0,0.0,0.0,0.96499,0.8964,0.93069
4460,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.10891,0.0495,0.07921,0.0,0.0,0.0,0.98138,0.90641,0.94389
4480,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.10501,0.03361,0.06931,0.0,0.0,0.0,0.96754,0.90705,0.93729
4500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0856,0.03321,0.05941,0.0,0.0,0.0,0.97478,0.89981,0.93729
4520,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.07112,0.02129,0.0462,0.0,0.0,0.0,0.99184,0.90255,0.94719
4540,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.04153,0.01128,0.0264,0.0,0.0,0.0,0.98238,0.92521,0.9538
4560,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0396,0.0,0.0198,0.0,0.0,0.0,0.96523,0.94236,0.9538
4580,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.04371,0.00249,0.0231,0.0,0.0,0.0,0.96892,0.93867,0.9538
4600,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.03212,0.02069,0.0264,0.0,0.0,0.0,0.9604,0.94059,0.9505
4620,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.04202,0.03059,0.0363,0.0,0.0,0.0,0.9604,0.94059,0.9505
4640,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.04862,0.03719,0.0429,0.0,0.0,0.0,0.96892,0.93867,0.9538
4660,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.08305,0.02256,0.05281,0.0,0.0,0.0,0.98212,0.95187,0.967
4680,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.08911,0.0099,0.0495,0.0,0.0,0.0,0.9703,0.9505,0.9604
4700,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0856,0.03321,0.05941,0.0,0.0,0.0,0.9703,0.9703,0.9703
4720,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.06793,0.03768,0.05281,0.0,0.0,0.0,0.97931,0.96788,0.9736
4740,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0495,0.0495,0.0495,0.0,0.0,0.0,0.97222,0.94197,0.9571
4760,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0495,0.0297,0.0396,0.0,0.0,0.0,0.96523,0.94236,0.9538
4780,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0495,0.0495,0.0495,0.0,0.0,0.0,0.98431,0.94309,0.9637
4800,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.04774,0.02487,0.0363,0.0,0.0,0.0,0.9703,0.9505,0.9604
4820,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.04202,0.03059,0.0363,0.0,0.0,0.0,0.96892,0.93867,0.9538
4840,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0495,0.0297,0.0396,0.0,0.0,0.0,0.98431,0.94309,0.9637
4860,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.05434,0.03147,0.0429,0.0,0.0,0.0,0.98745,0.95315,0.9703
4880,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.05792,0.00809,0.033,0.0,0.0,0.0,0.98745,0.95315,0.9703
4900,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.05691,0.01569,0.0363,0.0,0.0,0.0,0.9901,0.9505,0.9703
4920,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0495,0.0297,0.0396,0.0,0.0,0.0,0.97843,0.95556,0.967
4940,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.04202,0.03059,0.0363,0.0,0.0,0.0,0.9703,0.9703,0.9703
4960,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.04774,0.02487,0.0363,0.0,0.0,0.0,0.97271,0.96128,0.967
4980,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0396,0.0198,0.0297,0.0,0.0,0.0,0.9703,0.9703,0.9703
4999,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.05792,0.00809,0.033,0.0,0.0,0.0,0.9703,0.9703,0.9703


==> figures/translation/274227591_274238681/success_rate_nc2.csv <==
episode,bayesopt_hi,bayesopt_lo,bayesopt_mean,ccvickrey_hi,ccvickrey_lo,ccvickrey_mean,mirror_hi,mirror_lo,mirror_mean,ppo_hi,ppo_lo,ppo_mean,ts_hi,ts_lo,ts_mean,vickrey_hi,vickrey_lo,vickrey_mean
0,1.0,1.0,1.0,1.0,0.08932,0.66667,1.0,0.08932,0.66667,1.0,1.0,1.0,1.0,0.08932,0.66667,1.0,0.08932,0.66667
20,0.94524,0.70556,0.8254,0.76077,0.54082,0.65079,0.82737,0.44247,0.63492,0.5648,0.41932,0.49206,0.66667,0.57143,0.61905,0.82929,0.63103,0.73016
40,0.76321,0.50509,0.63415,0.82927,0.68293,0.7561,0.87414,0.55675,0.71545,0.62761,0.54312,0.58537,0.73606,0.56475,0.65041,0.87853,0.60115,0.73984
60,0.61244,0.46953,0.54098,0.80646,0.75638,0.78142,0.84734,0.58436,0.71585,0.70199,0.66413,0.68306,0.74063,0.62549,0.68306,0.93769,0.61422,0.77596
80,0.65432,0.58025,0.61728,0.82716,0.80247,0.81481,0.84985,0.61517,0.73251,0.75198,0.73773,0.74486,0.78497,0.67182,0.7284,0.9213,0.69187,0.80658
100,0.66578,0.65435,0.66007,0.85341,0.82316,0.83828,0.88119,0.68317,0.78218,0.8039,0.77365,0.78878,0.77402,0.68473,0.72937,0.91623,0.72733,0.82178
120,0.73099,0.64855,0.68977,0.93246,0.86292,0.89769,0.9378,0.76517,0.85149,0.89961,0.86936,0.88449,0.83629,0.73467,0.78548,0.92971,0.78646,0.85809
140,0.85254,0.73822,0.79538,0.95509,0.88649,0.92079,0.972,0.80358,0.88779,0.96881,0.91898,0.94389,0.84752,0.74984,0.79868,0.95612,0.84586,0.90099
160,0.97318,0.8684,0.92079,0.97572,0.91207,0.94389,0.97006,0.92433,0.94719,0.96941,0.95798,0.9637,0.89292,0.73084,0.81188,1.0,0.86237,0.93399
180,0.99381,0.91378,0.9538,0.96853,0.94566,0.9571,0.9901,0.9901,0.9901,0.9802,0.9604,0.9703,0.8552,0.77517,0.81518,1.0,0.88037,0.94059
200,0.99735,0.96305,0.9802,0.9703,0.9505,0.9604,1.0,0.99098,0.9967,0.97271,0.96128,0.967,0.91633,0.76683,0.84158,0.98986,0.94413,0.967
220,1.0,0.97295,0.9901,0.98212,0.95187,0.967,1.0,1.0,1.0,0.97931,0.96788,0.9736,0.93898,0.73098,0.83498,0.9703,0.9703,0.9703
240,1.0,0.97295,0.9901,0.97882,0.94857,0.9637,1.0,1.0,1.0,0.98261,0.97118,0.9769,0.93707,0.7461,0.84158,0.9703,0.9703,0.9703
260,1.0,0.97167,0.9868,0.9703,0.9505,0.9604,1.0,0.99098,0.9967,0.99862,0.96837,0.9835,0.91969,0.74368,0.83168,0.96941,0.95798,0.9637
280,1.0,0.87137,0.93729,0.96281,0.95138,0.9571,1.0,0.99098,0.9967,0.99493,0.97207,0.9835,0.92226,0.7279,0.82508,0.97222,0.94197,0.9571
300,1.0,0.8173,0.92409,0.96764,0.93335,0.9505,1.0,0.99098,0.9967,0.99912,0.98768,0.9934,0.91141,0.67935,0.79538,0.97441,0.93318,0.9538
320,1.0,0.8173,0.92409,0.95902,0.92877,0.94389,1.0,0.99098,0.9967,0.99912,0.98768,0.9934,0.88494,0.69262,0.78878,0.97222,0.94197,0.9571
340,1.0,0.8173,0.92409,0.95291,0.94148,0.94719,1.0,0.98197,0.9934,0.99912,0.98768,0.9934,0.89278,0.68478,0.78878,0.95902,0.92877,0.94389
360,0.97429,0.80128,0.88779,0.96892,0.93867,0.9538,1.0,0.99098,0.9967,0.99912,0.98768,0.9934,0.90267,0.65508,0.77888,0.95291,0.94148,0.94719
380,0.98046,0.76872,0.87459,0.96892,0.93867,0.9538,1.0,0.99098,0.9967,1.0,0.99098,0.9967,0.89452,0.63684,0.76568,0.95951,0.94808,0.9538
400,0.97509,0.75429,0.86469,0.97271,0.96128,0.967,1.0,0.98197,0.9934,1.0,0.99098,0.9967,0.88649,0.67786,0.78218,0.9604,0.94059,0.9505
420,0.97509,0.75429,0.86469,0.9802,0.9604,0.9703,1.0,0.9802,0.9901,1.0,0.99098,0.9967,0.89109,0.63366,0.76238,0.95863,0.93576,0.94719
440,0.95726,0.75891,0.85809,0.97271,0.96128,0.967,0.99912,0.98768,0.9934,1.0,0.98197,0.9934,0.87804,0.65992,0.76898,0.97771,0.93649,0.9571
460,0.95286,0.80292,0.87789,0.97843,0.95556,0.967,0.99912,0.98768,0.9934,1.0,0.98197,0.9934,0.86308,0.69467,0.77888,0.96892,0.93867,0.9538
480,0.96679,0.9144,0.94059,0.9802,0.94059,0.9604,0.99912,0.98768,0.9934,1.0,0.98197,0.9934,0.87338,0.73058,0.80198,0.97771,0.93649,0.9571
500,1.0,0.93611,0.9736,1.0,0.94059,0.9703,1.0,0.99098,0.9967,0.99912,0.98768,0.9934,0.86045,0.71051,0.78548,0.9802,0.94059,0.9604
520,0.97731,0.89728,0.93729,1.0,0.93611,0.9736,1.0,1.0,1.0,0.99912,0.98768,0.9934,0.8611,0.70986,0.78548,0.97882,0.94857,0.9637
540,0.97862,0.86956,0.92409,0.99649,0.9441,0.9703,1.0,1.0,1.0,0.99912,0.98768,0.9934,0.88852,0.70884,0.79868,0.98861,0.93878,0.9637
560,0.96122,0.84076,0.90099,0.97755,0.94325,0.9604,1.0,1.0,1.0,0.99912,0.98768,0.9934,0.87129,0.69307,0.78218,0.98861,0.93878,0.9637
580,0.94409,0.83149,0.88779,0.97996,0.93423,0.9571,1.0,1.0,1.0,0.99912,0.98768,0.9934,0.87063,0.57492,0.72277,0.98659,0.9342,0.9604
600,0.95445,0.75512,0.85479,0.97669,0.9243,0.9505,1.0,0.99098,0.9967,0.99912,0.98768,0.9934,0.88286,0.51648,0.69967,0.98734,0.92685,0.9571
620,1.0,0.74274,0.87789,0.97731,0.89728,0.93729,1.0,0.99098,0.9967,1.0,0.9802,0.9901,0.90304,0.39729,0.65017,0.98734,0.92685,0.9571
640,1.0,0.76149,0.88449,0.97902,0.91537,0.94719,1.0,0.99098,0.9967,1.0,0.98197,0.9934,0.91565,0.29228,0.60396,0.98659,0.9342,0.9604
660,0.96397,0.84461,0.90429,0.99128,0.91631,0.9538,1.0,0.99098,0.9967,1.0,0.98197,0.9934,0.93896,0.23596,0.58746,0.99552,0.93187,0.9637
680,0.96214,0.87285,0.91749,0.97513,0.95226,0.9637,1.0,0.99098,0.9967,0.99252,0.98108,0.9868,0.90757,0.37956,0.64356,0.9901,0.93069,0.9604
700,0.97744,0.91695,0.94719,0.9802,0.9604,0.9703,1.0,1.0,1.0,0.99252,0.98108,0.9868,0.87511,0.43842,0.65677,0.99187,0.92232,0.9571
720,1.0,0.92698,0.967,0.9901,0.9703,0.9802,1.0,1.0,1.0,0.9901,0.9901,0.9901,0.88406,0.55489,0.71947,0.98986,0.94413,0.967
740,1.0,0.936,0.9703,0.97931,0.96788,0.9736,1.0,1.0,1.0,0.9901,0.9901,0.9901,0.7953,0.66345,0.72937,0.98659,0.9342,0.9604
760,0.98872,0.95847,0.9736,0.9901,0.9703,0.9802,1.0,1.0,1.0,0.9901,0.9901,0.9901,0.82699,0.71096,0.76898,0.96892,0.93867,0.9538
780,1.0,0.89027,0.9505,0.9802,0.9604,0.9703,1.0,1.0,1.0,1.0,0.99098,0.9967,0.83513,0.61701,0.72607,0.9604,0.94059,0.9505
800,1.0,0.85426,0.93729,0.97843,0.95556,0.967,1.0,0.99098,0.9967,1.0,1.0,1.0,0.83494,0.5842,0.70957,0.96881,0.91898,0.94389
820,1.0,0.85049,0.92739,0.9703,0.9505,0.9604,1.0,0.99098,0.9967,1.0,1.0,1.0,0.81263,0.5207,0.66667,0.9579,0.91668,0.93729
840,1.0,0.85594,0.93069,0.9703,0.9505,0.9604,1.0,0.99098,0.9967,0.99912,0.98768,0.9934,0.87975,0.44038,0.66007,0.95902,0.92877,0.94389
860,1.0,0.87797,0.94389,0.95774,0.92345,0.94059,1.0,0.98197,0.9934,0.99912,0.98768,0.9934,0.87365,0.37387,0.62376,0.96232,0.93207,0.94719
880,0.99646,0.95073,0.9736,0.97572,0.91207,0.94389,1.0,0.98197,0.9934,0.99912,0.98768,0.9934,0.84985,0.40427,0.62706,0.9604,0.94059,0.9505
900,0.98745,0.95315,0.9703,0.97731,0.89728,0.93729,1.0,0.99098,0.9967,0.99912,0.98768,0.9934,0.86063,0.4595,0.66007,0.9703,0.9505,0.9604
920,0.96892,0.93867,0.9538,0.9604,0.92079,0.94059,1.0,0.99098,0.9967,0.99912,0.98768,0.9934,0.87401,0.41972,0.64686,0.98212,0.95187,0.967
940,0.97771,0.93649,0.9571,0.93971,0.92828,0.93399,1.0,0.99098,0.9967,1.0,1.0,1.0,0.89619,0.39094,0.64356,0.97755,0.94325,0.9604
960,0.97629,0.9049,0.94059,0.96781,0.92658,0.94719,1.0,1.0,1.0,1.0,1.0,1.0,0.9358,0.31833,0.62706,0.97222,0.94197,0.9571
980,0.96479,0.84379,0.90429,0.9505,0.93069,0.94059,1.0,1.0,1.0,1.0,1.0,1.0,0.94397,0.24415,0.59406,0.96941,0.95798,0.9637
1000,0.9775,0.75848,0.86799,0.9703,0.93069,0.9505,1.0,1.0,1.0,1.0,1.0,1.0,0.95333,0.15558,0.55446,0.9604,0.94059,0.9505
1020,1.0,0.66558,0.84158,0.94912,0.91887,0.93399,1.0,1.0,1.0,1.0,1.0,1.0,0.99925,0.08986,0.54455,0.95291,0.94148,0.94719
1040,1.0,0.54119,0.78878,0.95902,0.92877,0.94389,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.06116,0.53465,0.95774,0.92345,0.94059
1060,1.0,0.4,0.74587,0.96523,0.94236,0.9538,1.0,1.0,1.0,1.0,1.0,1.0,0.97664,0.05967,0.51815,0.96881,0.91898,0.94389
1080,1.0,0.32963,0.73597,0.9505,0.9505,0.9505,1.0,0.99098,0.9967,0.99912,0.98768,0.9934,0.98803,0.06807,0.52805,0.96676,0.92103,0.94389
1100,1.0,0.35323,0.73597,0.94961,0.93818,0.94389,1.0,0.99098,0.9967,1.0,0.9802,0.9901,0.9892,0.0669,0.52805,0.97669,0.9243,0.9505
1120,1.0,0.38101,0.73597,0.96281,0.95138,0.9571,1.0,0.99098,0.9967,1.0,0.9802,0.9901,0.95118,0.06532,0.50825,0.98734,0.92685,0.9571
1140,1.0,0.45639,0.73927,0.97755,0.94325,0.9604,1.0,0.99098,0.9967,1.0,0.9802,0.9901,0.91434,0.06255,0.48845,0.9604,0.9604,0.9604
1160,0.99177,0.56599,0.77888,0.96232,0.93207,0.94719,1.0,0.99098,0.9967,1.0,0.9802,0.9901,0.94563,0.06427,0.50495,0.9802,0.9604,0.9703
1180,0.97995,0.58441,0.78218,0.96764,0.93335,0.9505,1.0,1.0,1.0,1.0,0.99098,0.9967,0.95383,0.06267,0.50825,0.9703,0.9505,0.9604
1200,1.0,0.54757,0.77558,0.9703,0.9505,0.9604,1.0,1.0,1.0,1.0,1.0,1.0,0.92996,0.06674,0.49835,0.98431,0.94309,0.9637
1220,0.97314,0.59121,0.78218,0.97513,0.95226,0.9637,1.0,1.0,1.0,1.0,1.0,1.0,0.96691,0.06939,0.51815,0.97996,0.93423,0.9571
1240,1.0,0.50343,0.76238,0.97222,0.94197,0.9571,1.0,1.0,1.0,1.0,0.98197,0.9934,0.98632,0.06978,0.52805,0.96892,0.93867,0.9538
1260,1.0,0.38614,0.73267,0.9703,0.9505,0.9604,1.0,1.0,1.0,1.0,0.98197,0.9934,0.96691,0.06939,0.51815,0.96781,0.92658,0.94719
1280,1.0,0.36933,0.72937,0.97882,0.94857,0.9637,1.0,1.0,1.0,1.0,0.98197,0.9934,1.0,0.08106,0.54125,0.96676,0.92103,0.94389
1300,1.0,0.37134,0.73597,0.97882,0.94857,0.9637,1.0,1.0,1.0,1.0,0.98197,0.9934,1.0,0.08249,0.57426,0.97211,0.92228,0.94719
1320,1.0,0.35666,0.74587,0.97882,0.94857,0.9637,1.0,1.0,1.0,1.0,0.98197,0.9934,1.0,0.08578,0.58086,0.96679,0.9144,0.94059
1340,1.0,0.37785,0.77228,0.98212,0.95187,0.967,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.08674,0.58416,0.95242,0.92217,0.93729
1360,1.0,0.3508,0.76238,0.97882,0.94857,0.9637,1.0,0.99098,0.9967,1.0,0.99098,0.9967,1.0,0.08814,0.59406,0.96679,0.9144,0.94059
1380,1.0,0.35934,0.76238,0.97271,0.96128,0.967,1.0,0.99098,0.9967,1.0,0.99098,0.9967,1.0,0.07538,0.56436,0.98391,0.90388,0.94389
1400,1.0,0.35033,0.75908,0.97271,0.96128,0.967,1.0,0.99098,0.9967,0.99912,0.98768,0.9934,1.0,0.07507,0.56106,0.97414,0.91365,0.94389
1420,1.0,0.30436,0.73597,0.96281,0.95138,0.9571,1.0,0.99098,0.9967,0.9901,0.9901,0.9901,1.0,0.07293,0.54455,0.9802,0.92079,0.9505
1440,1.0,0.31338,0.73927,0.9703,0.9505,0.9604,1.0,0.99098,0.9967,0.9901,0.9901,0.9901,1.0,0.07251,0.54125,0.99832,0.91587,0.9571
1460,1.0,0.33141,0.74587,0.9901,0.9505,0.9703,1.0,0.99098,0.9967,0.99912,0.98768,0.9934,1.0,0.0733,0.54785,0.98892,0.92527,0.9571
1480,1.0,0.35846,0.75578,0.98745,0.95315,0.9703,1.0,0.99098,0.9967,0.99912,0.98768,0.9934,0.99937,0.06994,0.53465,0.97441,0.93318,0.9538
1500,1.0,0.36706,0.75578,0.9703,0.9505,0.9604,1.0,0.99098,0.9967,1.0,0.99098,0.9967,0.95553,0.07417,0.51485,0.98659,0.9342,0.9604
1520,1.0,0.42041,0.77228,0.9802,0.9604,0.9703,1.0,0.99098,0.9967,1.0,1.0,1.0,0.99513,0.07418,0.53465,0.97771,0.93649,0.9571
1540,1.0,0.40245,0.73927,0.9802,0.9604,0.9703,1.0,0.99098,0.9967,1.0,1.0,1.0,0.97899,0.07711,0.52805,0.96892,0.93867,0.9538
1560,1.0,0.38022,0.72277,0.9802,0.9604,0.9703,1.0,1.0,1.0,1.0,1.0,1.0,0.92551,0.07119,0.49835,0.97271,0.96128,0.967
1580,1.0,0.35034,0.70627,0.98659,0.9342,0.9604,1.0,1.0,1.0,1.0,1.0,1.0,0.9678,0.0751,0.52145,0.98261,0.97118,0.9769
1600,1.0,0.30541,0.69307,0.97666,0.93093,0.9538,1.0,1.0,1.0,1.0,1.0,1.0,0.99367,0.06904,0.53135,0.97271,0.96128,0.967
1620,1.0,0.28367,0.68977,0.9703,0.93069,0.9505,1.0,1.0,1.0,1.0,1.0,1.0,0.94514,0.05816,0.50165,0.98261,0.97118,0.9769
1640,1.0,0.28388,0.71617,0.95291,0.94148,0.94719,1.0,1.0,1.0,1.0,1.0,1.0,0.94563,0.04447,0.49505,0.97882,0.94857,0.9637
1660,1.0,0.32813,0.72937,0.94059,0.94059,0.94059,1.0,1.0,1.0,1.0,1.0,1.0,0.95205,0.05125,0.50165,0.95951,0.94808,0.9538
1680,1.0,0.38294,0.75248,0.96679,0.9144,0.94059,1.0,1.0,1.0,1.0,1.0,1.0,0.93739,0.05271,0.49505,0.96764,0.93335,0.9505
1700,1.0,0.42164,0.74917,0.97771,0.93649,0.9571,1.0,1.0,1.0,1.0,1.0,1.0,0.88936,0.05454,0.47195,0.98238,0.92521,0.9538
1720,1.0,0.42208,0.73927,0.96781,0.92658,0.94719,1.0,1.0,1.0,1.0,1.0,1.0,0.90948,0.06741,0.48845,0.97006,0.92433,0.94719
1740,1.0,0.41817,0.73267,0.9703,0.93069,0.9505,1.0,1.0,1.0,1.0,1.0,1.0,0.93098,0.07232,0.50165,0.97755,0.94325,0.9604
1760,1.0,0.39562,0.72937,0.96892,0.93867,0.9538,1.0,1.0,1.0,1.0,1.0,1.0,0.93098,0.07232,0.50165,0.96523,0.94236,0.9538
1780,1.0,0.37859,0.71947,0.9703,0.9505,0.9604,1.0,1.0,1.0,1.0,1.0,1.0,0.92871,0.06799,0.49835,0.95951,0.94808,0.9538
1800,1.0,0.37032,0.71287,0.97006,0.92433,0.94719,1.0,1.0,1.0,1.0,1.0,1.0,0.91365,0.05665,0.48515,0.95951,0.94808,0.9538
1820,1.0,0.3788,0.70297,0.9645,0.92328,0.94389,1.0,1.0,1.0,1.0,1.0,1.0,0.89438,0.05612,0.47525,0.97222,0.94197,0.9571
1840,0.99998,0.39276,0.69637,0.96781,0.92658,0.94719,1.0,1.0,1.0,1.0,1.0,1.0,0.84748,0.05681,0.45215,0.97882,0.94857,0.9637
1860,0.99058,0.37576,0.68317,0.9703,0.93069,0.9505,1.0,1.0,1.0,1.0,1.0,1.0,0.85186,0.05903,0.45545,0.9901,0.9703,0.9802
1880,0.97196,0.34817,0.66007,0.97871,0.92888,0.9538,1.0,1.0,1.0,1.0,1.0,1.0,0.83219,0.0589,0.44554,1.0,0.96289,0.9835
1900,0.96705,0.31348,0.64026,0.96281,0.95138,0.9571,1.0,1.0,1.0,1.0,1.0,1.0,0.87499,0.0623,0.46865,0.98745,0.95315,0.9703
1920,0.9957,0.29803,0.64686,0.97513,0.95226,0.9637,1.0,1.0,1.0,1.0,0.99098,0.9967,0.89325,0.06385,0.47855,0.99421,0.95299,0.9736
1940,1.0,0.29451,0.65017,0.9802,0.9604,0.9703,1.0,1.0,1.0,1.0,0.99098,0.9967,0.89325,0.06385,0.47855,0.99421,0.95299,0.9736
1960,1.0,0.32282,0.66337,0.99228,0.93511,0.9637,1.0,1.0,1.0,1.0,0.99098,0.9967,0.90766,0.06264,0.48515,0.99649,0.9441,0.9703
1980,0.99425,0.37869,0.68647,0.98986,0.94413,0.967,1.0,1.0,1.0,1.0,0.99098,0.9967,0.90102,0.06268,0.48185,0.98659,0.9342,0.9604
2000,0.98927,0.50248,0.74587,0.97513,0.95226,0.9637,1.0,1.0,1.0,1.0,0.99098,0.9967,0.86838,0.06231,0.46535,0.98212,0.95187,0.967
2020,0.96114,0.56362,0.76238,0.9703,0.9703,0.9703,1.0,1.0,1.0,1.0,1.0,1.0,0.82575,0.05874,0.44224,0.97882,0.94857,0.9637
2040,1.0,0.57497,0.78878,0.97755,0.94325,0.9604,1.0,1.0,1.0,1.0,1.0,1.0,0.86524,0.05885,0.46205,0.97669,0.9243,0.9505
2060,1.0,0.60678,0.83168,0.9802,0.94059,0.9604,1.0,0.99098,0.9967,1.0,1.0,1.0,0.83146,0.05303,0.44224,0.96679,0.9144,0.94059
2080,1.0,0.61119,0.85149,0.9901,0.93069,0.9604,1.0,0.96393,0.9868,1.0,1.0,1.0,0.80002,0.05146,0.42574,0.97211,0.92228,0.94719
2100,1.0,0.62922,0.85809,0.99609,0.9247,0.9604,1.0,0.96393,0.9868,1.0,1.0,1.0,0.82669,0.038,0.43234,0.9579,0.91668,0.93729
2120,1.0,0.68391,0.88119,0.98659,0.9342,0.9604,1.0,0.96393,0.9868,1.0,1.0,1.0,0.78199,0.0431,0.41254,0.95242,0.92217,0.93729
2140,1.0,0.74701,0.90429,0.9901,0.9505,0.9703,1.0,0.96393,0.9868,1.0,1.0,1.0,0.70226,0.04361,0.37294,0.9505,0.93069,0.94059
2160,1.0,0.73733,0.89769,0.9901,0.9703,0.9802,1.0,0.97295,0.9901,1.0,1.0,1.0,0.6728,0.04007,0.35644,0.96582,0.90217,0.93399
2180,1.0,0.71096,0.89109,0.9901,0.9703,0.9802,1.0,1.0,1.0,1.0,1.0,1.0,0.63403,0.04583,0.33993,0.95686,0.91113,0.93399
2200,1.0,0.72899,0.89769,0.99252,0.98108,0.9868,1.0,1.0,1.0,1.0,0.99098,0.9967,0.5427,0.04476,0.29373,0.97006,0.92433,0.94719
2220,1.0,0.70856,0.88119,0.9901,0.9703,0.9802,1.0,0.99098,0.9967,1.0,0.99098,0.9967,0.56485,0.05561,0.31023,0.95863,0.93576,0.94719
2240,1.0,0.72651,0.88779,0.96941,0.95798,0.9637,1.0,0.99098,0.9967,1.0,0.99098,0.9967,0.54928,0.11079,0.33003,0.97771,0.93649,0.9571
2260,1.0,0.70051,0.88119,0.96853,0.94566,0.9571,1.0,0.99098,0.9967,1.0,0.99098,0.9967,0.47107,0.12299,0.29703,0.97222,0.94197,0.9571
2280,1.0,0.76291,0.89439,0.96892,0.93867,0.9538,1.0,0.99098,0.9967,1.0,0.99098,0.9967,0.37852,0.12313,0.25083,0.97441,0.93318,0.9538
2300,1.0,0.74435,0.88449,0.97211,0.92228,0.94719,1.0,0.99098,0.9967,1.0,1.0,1.0,0.39588,0.12557,0.26073,0.98857,0.91902,0.9538
2320,0.98611,0.74986,0.86799,0.97902,0.91537,0.94719,1.0,1.0,1.0,1.0,1.0,1.0,0.40371,0.07813,0.24092,0.95242,0.92217,0.93729
2340,0.99086,0.73191,0.86139,0.97441,0.93318,0.9538,1.0,1.0,1.0,1.0,1.0,1.0,0.41919,0.0,0.19802,0.94912,0.91887,0.93399
2360,0.98611,0.74986,0.86799,0.97996,0.93423,0.9571,1.0,1.0,1.0,1.0,1.0,1.0,0.40045,0.0,0.18482,0.94543,0.92256,0.93399
2380,0.99246,0.70391,0.84818,0.98479,0.9162,0.9505,1.0,1.0,1.0,1.0,1.0,1.0,0.38102,0.0,0.17492,0.96912,0.90547,0.93729
2400,0.97025,0.71952,0.84488,0.98238,0.92521,0.9538,1.0,0.99098,0.9967,1.0,1.0,1.0,0.31633,0.0,0.14191,0.94901,0.89918,0.92409
2420,1.0,0.59793,0.82508,0.9802,0.94059,0.9604,1.0,0.99098,0.9967,1.0,0.99098,0.9967,0.21077,0.0,0.08911,0.96676,0.92103,0.94389
2440,1.0,0.48187,0.78548,0.9802,0.94059,0.9604,1.0,0.99098,0.9967,1.0,0.99098,0.9967,0.13961,0.0,0.06271,0.96679,0.9144,0.94059
2460,1.0,0.35577,0.73927,0.9604,0.94059,0.9505,1.0,0.99098,0.9967,1.0,0.99098,0.9967,0.08498,0.0,0.0396,0.96881,0.91898,0.94389
2480,1.0,0.24083,0.70957,0.97414,0.91365,0.94389,0.99912,0.98768,0.9934,1.0,0.99098,0.9967,0.07422,0.0,0.033,0.96232,0.93207,0.94719
2500,1.0,0.08885,0.66337,0.98138,0.90641,0.94389,0.99912,0.98768,0.9934,1.0,0.99098,0.9967,0.07286,0.0,0.0297,0.97441,0.93318,0.9538
2520,1.0,0.08843,0.66007,0.96639,0.89499,0.93069,0.99912,0.98768,0.9934,1.0,1.0,1.0,0.05493,0.0,0.0231,0.97222,0.94197,0.9571
2540,1.0,0.08797,0.65677,0.96912,0.90547,0.93729,0.99912,0.98768,0.9934,1.0,1.0,1.0,0.06389,0.0,0.0264,0.98431,0.94309,0.9637
2560,1.0,0.08746,0.65347,0.97211,0.92228,0.94719,0.99912,0.98768,0.9934,1.0,1.0,1.0,0.0654,0.0,0.0297,0.97271,0.96128,0.967
2580,1.0,0.08746,0.65347,0.96853,0.94566,0.9571,1.0,0.99098,0.9967,1.0,1.0,1.0,0.07422,0.0,0.033,0.96941,0.95798,0.9637
2600,1.0,0.08658,0.64686,0.97755,0.94325,0.9604,1.0,0.99098,0.9967,1.0,1.0,1.0,0.04802,0.0,0.0231,0.9802,0.9604,0.9703
2620,1.0,0.08392,0.62706,0.9802,0.9604,0.9703,1.0,1.0,1.0,1.0,1.0,1.0,0.06325,0.00276,0.033,0.98261,0.97118,0.9769
2640,1.0,0.08425,0.63036,0.98872,0.95847,0.9736,1.0,1.0,1.0,1.0,1.0,1.0,0.12239,0.00303,0.06271,0.9703,0.9703,0.9703
2660,1.0,0.08454,0.63366,0.98833,0.96547,0.9769,1.0,1.0,1.0,0.99912,0.98768,0.9934,0.11453,0.00428,0.05941,0.98503,0.96216,0.9736
2680,1.0,0.07588,0.60066,0.99202,0.96177,0.9769,1.0,1.0,1.0,0.99912,0.98768,0.9934,0.14615,0.00566,0.07591,0.9901,0.9505,0.9703
2700,1.0,0.06568,0.57096,0.98833,0.96547,0.9769,1.0,1.0,1.0,0.99912,0.98768,0.9934,0.21467,0.0,0.10561,0.99649,0.9441,0.9703
2720,1.0,0.03978,0.54125,0.98872,0.95847,0.9736,1.0,1.0,1.0,1.0,0.9802,0.9901,0.24406,0.0,0.11221,0.98659,0.9342,0.9604
2740,1.0,0.01862,0.51485,0.99421,0.95299,0.9736,1.0,1.0,1.0,1.0,0.9802,0.9901,0.23762,0.0,0.09901,0.97771,0.93649,0.9571
2760,1.0,0.01862,0.51485,0.99421,0.95299,0.9736,1.0,1.0,1.0,1.0,0.99098,0.9967,0.3094,0.0,0.12541,0.96853,0.94566,0.9571
2780,1.0,0.04546,0.54455,0.98833,0.96547,0.9769,1.0,1.0,1.0,1.0,0.99098,0.9967,0.28069,0.0,0.10891,0.96281,0.95138,0.9571
2800,1.0,0.04883,0.55446,0.98872,0.95847,0.9736,1.0,1.0,1.0,0.99912,0.98768,0.9934,0.28904,0.0,0.10891,0.95863,0.93576,0.94719
2820,1.0,0.05496,0.56436,0.9901,0.9703,0.9802,1.0,1.0,1.0,1.0,0.99098,0.9967,0.28969,0.0,0.11221,0.95902,0.92877,0.94389
2840,1.0,0.03839,0.52475,0.9901,0.9703,0.9802,1.0,1.0,1.0,1.0,0.99098,0.9967,0.24466,0.0,0.09571,0.98468,0.90971,0.94719
2860,0.96071,0.00959,0.48515,0.9802,0.9802,0.9802,1.0,1.0,1.0,1.0,0.99098,0.9967,0.16286,0.0,0.06271,0.98479,0.9162,0.9505
2880,0.91964,0.0,0.43234,0.9802,0.9802,0.9802,1.0,1.0,1.0,0.99912,0.98768,0.9934,0.17187,0.0,0.06601,0.98734,0.92685,0.9571
2900,0.90492,0.0,0.40924,0.99735,0.96305,0.9802,1.0,1.0,1.0,0.99912,0.98768,0.9934,0.12683,0.0,0.0495,0.97222,0.94197,0.9571
2920,0.90881,0.0,0.41584,0.99646,0.95073,0.9736,1.0,1.0,1.0,0.99912,0.98768,0.9934,0.06312,0.0,0.0231,0.9703,0.93069,0.9505
2940,0.91512,0.0,0.42574,0.9802,0.9604,0.9703,1.0,0.99098,0.9967,0.99912,0.98768,0.9934,0.06312,0.0,0.0231,0.9703,0.93069,0.9505
2960,0.93805,0.0,0.44884,0.97271,0.96128,0.967,1.0,0.99098,0.9967,0.99912,0.98768,0.9934,0.07213,0.0,0.0264,0.97211,0.92228,0.94719
2980,0.9703,0.0,0.48515,0.96941,0.95798,0.9637,1.0,0.99098,0.9967,1.0,0.99098,0.9967,0.04508,0.0,0.0165,0.97669,0.9243,0.9505
3000,0.96703,0.0,0.48185,0.97882,0.94857,0.9637,1.0,0.99098,0.9967,1.0,0.99098,0.9967,0.03607,0.0,0.0132,0.97996,0.93423,0.9571
3020,0.9607,0.0,0.47525,0.97882,0.94857,0.9637,1.0,0.99098,0.9967,1.0,0.99098,0.9967,0.04508,0.0,0.0165,1.0,0.90701,0.9538
3040,1.0,0.00164,0.50165,0.96281,0.95138,0.9571,1.0,0.99098,0.9967,1.0,0.99098,0.9967,0.02705,0.0,0.0099,0.98986,0.94413,0.967
3060,0.97708,0.0,0.47525,0.96764,0.93335,0.9505,1.0,0.99098,0.9967,1.0,0.99098,0.9967,0.01803,0.0,0.0066,0.96941,0.95798,0.9637
3080,0.8592,0.0,0.40924,0.9604,0.94059,0.9505,1.0,0.99098,0.9967,1.0,0.98197,0.9934,0.02705,0.0,0.0099,0.97441,0.93318,0.9538
3100,0.83026,0.0,0.40264,0.96523,0.94236,0.9538,1.0,0.99098,0.9967,0.9901,0.9901,0.9901,0.01803,0.0,0.0066,0.97414,0.91365,0.94389
3120,0.78543,0.0,0.37624,0.95951,0.94808,0.9538,1.0,0.99098,0.9967,0.9901,0.9901,0.9901,0.01803,0.0,0.0066,0.97441,0.93318,0.9538
3140,0.74273,0.0,0.35974,0.97755,0.94325,0.9604,1.0,1.0,1.0,0.9901,0.9901,0.9901,0.01803,0.0,0.0066,0.97211,0.92228,0.94719
3160,0.69812,0.0,0.34653,1.0,0.936,0.9703,1.0,1.0,1.0,0.9901,0.9901,0.9901,0.01803,0.0,0.0066,0.98721,0.90718,0.94719
3180,0.73423,0.0,0.35644,1.0,0.94502,0.9736,1.0,1.0,1.0,0.99912,0.98768,0.9934,0.01803,0.0,0.0066,0.9645,0.92328,0.94389
3200,0.72884,0.0,0.34983,1.0,0.94507,0.9769,1.0,1.0,1.0,1.0,0.96393,0.9868,0.01803,0.0,0.0066,0.96892,0.93867,0.9538
3220,0.69307,0.0,0.34653,0.99976,0.95403,0.9769,1.0,1.0,1.0,1.0,0.95492,0.9835,0.01232,0.00088,0.0066,0.95951,0.94808,0.9538
3240,0.65798,0.0,0.32013,0.9802,0.9604,0.9703,1.0,1.0,1.0,1.0,0.95492,0.9835,0.02463,0.00177,0.0132,0.96853,0.94566,0.9571
3260,0.69812,0.0,0.34653,0.97755,0.94325,0.9604,1.0,1.0,1.0,1.0,0.95492,0.9835,0.04802,0.0,0.0231,0.98212,0.95187,0.967
3280,0.64863,0.00484,0.32673,0.98619,0.9148,0.9505,1.0,0.99098,0.9967,1.0,0.95492,0.9835,0.07286,0.0,0.0297,0.98261,0.97118,0.9769
3300,0.62067,0.00639,0.31353,0.96881,0.91898,0.94389,1.0,0.97295,0.9901,1.0,0.98197,0.9934,0.07286,0.0,0.0297,0.9703,0.9505,0.9604
3320,0.64523,0.00164,0.32343,0.98197,0.91242,0.94719,1.0,0.97295,0.9901,1.0,0.98197,0.9934,0.06389,0.0,0.0264,0.95951,0.94808,0.9538
3340,0.66686,0.0,0.33003,0.97629,0.9049,0.94059,1.0,0.97295,0.9901,1.0,0.954,0.9802,0.0541,0.0,0.0198,0.96281,0.95138,0.9571
3360,0.60194,0.0,0.28713,0.96781,0.92658,0.94719,1.0,0.97295,0.9901,1.0,0.94507,0.9769,0.03607,0.0,0.0132,0.95951,0.94808,0.9538
3380,0.61916,0.0,0.29373,0.98659,0.9342,0.9604,1.0,0.96393,0.9868,1.0,0.93611,0.9736,0.0,0.0,0.0,0.95291,0.94148,0.94719
3400,0.67496,0.0,0.32673,0.98212,0.95187,0.967,1.0,0.99098,0.9967,1.0,0.94335,0.9736,0.00902,0.0,0.0033,0.97669,0.9243,0.9505
3420,0.64399,0.0,0.31023,0.97513,0.95226,0.9637,1.0,0.99098,0.9967,1.0,0.95198,0.9769,0.00902,0.0,0.0033,0.97755,0.94325,0.9604
3440,0.65798,0.0,0.32013,0.97755,0.94325,0.9604,1.0,0.99098,0.9967,1.0,0.96289,0.9835,0.00902,0.0,0.0033,0.98431,0.94309,0.9637
3460,0.70133,0.0,0.34983,0.97755,0.94325,0.9604,1.0,0.99098,0.9967,1.0,0.9802,0.9901,0.00902,0.0,0.0033,0.98745,0.95315,0.9703
3480,0.72625,0.0,0.35974,0.97669,0.9243,0.9505,1.0,0.99098,0.9967,1.0,0.9802,0.9901,0.01803,0.0,0.0066,0.98872,0.95847,0.9736
3500,0.72776,0.0,0.33993,0.9802,0.92079,0.9505,1.0,1.0,1.0,1.0,0.98197,0.9934,0.02705,0.0,0.0099,0.99649,0.9441,0.9703
3520,0.77803,0.0,0.36634,0.98404,0.92355,0.9538,1.0,1.0,1.0,1.0,0.98197,0.9934,0.03607,0.0,0.0132,0.96892,0.93867,0.9538
3540,0.75388,0.0,0.34983,0.97843,0.95556,0.967,1.0,1.0,1.0,1.0,0.99098,0.9967,0.04508,0.0,0.0165,0.96676,0.92103,0.94389
3560,0.69723,0.0,0.32343,0.97931,0.96788,0.9736,1.0,1.0,1.0,1.0,0.99098,0.9967,0.07213,0.0,0.0264,0.96679,0.9144,0.94059
3580,0.68082,0.0,0.32673,0.98921,0.97778,0.9835,1.0,1.0,1.0,1.0,1.0,1.0,0.08115,0.0,0.0297,0.9505,0.93069,0.94059
3600,0.62424,0.00942,0.31683,0.97271,0.96128,0.967,1.0,1.0,1.0,1.0,1.0,1.0,0.08115,0.0,0.0297,0.94961,0.93818,0.94389
3620,0.57662,0.01084,0.29373,0.9703,0.9505,0.9604,1.0,0.99098,0.9967,1.0,1.0,1.0,0.11722,0.0,0.0429,0.96941,0.95798,0.9637
3640,0.58824,0.01902,0.30363,0.9703,0.9505,0.9604,1.0,0.99098,0.9967,1.0,1.0,1.0,0.1623,0.0,0.05941,0.98261,0.97118,0.9769
3660,0.59276,0.0079,0.30033,0.97222,0.94197,0.9571,1.0,0.98197,0.9934,1.0,1.0,1.0,0.18033,0.0,0.06601,0.97931,0.96788,0.9736
3680,0.62213,0.0,0.31023,0.97222,0.94197,0.9571,1.0,0.98197,0.9934,1.0,0.99098,0.9967,0.25247,0.0,0.09241,0.99202,0.96177,0.9769
3700,0.65542,0.0,0.32343,0.97931,0.96788,0.9736,1.0,0.95492,0.9835,1.0,0.99098,0.9967,0.29755,0.0,0.10891,0.97931,0.96788,0.9736
3720,0.65521,0.0,0.31683,0.98872,0.95847,0.9736,1.0,0.96393,0.9868,1.0,0.99098,0.9967,0.31558,0.0,0.11551,0.96941,0.95798,0.9637
3740,0.70595,0.0,0.32673,0.98261,0.97118,0.9769,1.0,0.96393,0.9868,0.99912,0.98768,0.9934,0.39673,0.0,0.14521,0.9703,0.9505,0.9604
3760,0.72776,0.0,0.33993,0.97931,0.96788,0.9736,1.0,0.97295,0.9901,0.99252,0.98108,0.9868,0.45083,0.0,0.16502,0.9703,0.9505,0.9604
3780,0.73872,0.0,0.34653,0.9703,0.9505,0.9604,1.0,0.97295,0.9901,1.0,0.9802,0.9901,0.4328,0.0,0.15842,0.97222,0.94197,0.9571
3800,0.69797,0.0,0.33333,0.97222,0.94197,0.9571,1.0,0.99098,0.9967,1.0,0.97167,0.9868,0.45083,0.0,0.16502,0.98659,0.9342,0.9604
3820,0.70599,0.0,0.34323,0.96781,0.92658,0.94719,1.0,0.98197,0.9934,1.0,0.97167,0.9868,0.45985,0.0,0.16832,0.99649,0.9441,0.9703
3840,0.67662,0.00325,0.33993,0.97666,0.93093,0.9538,1.0,0.98197,0.9934,1.0,0.97167,0.9868,0.36067,0.0,0.13201,0.99609,0.9247,0.9604
3860,0.68724,0.01243,0.34983,0.96764,0.93335,0.9505,1.0,0.97295,0.9901,1.0,0.95492,0.9835,0.36067,0.0,0.13201,0.98861,0.93878,0.9637
3880,0.67192,0.00794,0.33993,0.9802,0.94059,0.9604,1.0,0.95492,0.9835,1.0,0.9459,0.9802,0.33362,0.0,0.12211,0.98404,0.92355,0.9538
3900,0.6722,0.0,0.33003,0.98431,0.94309,0.9637,1.0,0.95492,0.9835,1.0,0.93688,0.9769,0.3246,0.0,0.11881,0.97882,0.94857,0.9637
3920,0.71177,0.0,0.34983,0.97271,0.96128,0.967,1.0,0.96393,0.9868,1.0,0.8918,0.9604,0.28853,0.0,0.10561,0.97882,0.94857,0.9637
3940,0.73423,0.0,0.35644,0.97271,0.96128,0.967,1.0,0.96393,0.9868,1.0,0.87377,0.9538,0.3246,0.0,0.11881,0.96892,0.93867,0.9538
3960,0.75609,0.0,0.35314,0.98212,0.95187,0.967,1.0,0.97295,0.9901,1.0,0.8918,0.9604,0.27952,0.0,0.10231,0.96764,0.93335,0.9505
3980,0.80633,0.0,0.36964,0.97843,0.95556,0.967,1.0,0.98197,0.9934,1.0,0.90082,0.9637,0.33362,0.0,0.12211,0.98619,0.9148,0.9505
4000,0.81901,0.0,0.39604,0.97931,0.96788,0.9736,1.0,0.99098,0.9967,1.0,0.90082,0.9637,0.30657,0.0,0.11221,0.98857,0.91902,0.9538
4020,0.84728,0.0,0.40924,0.99823,0.97537,0.9868,1.0,1.0,1.0,1.0,0.93688,0.9769,0.3787,0.0,0.13861,0.97607,0.88532,0.93069
4040,0.77419,0.0,0.38284,0.99823,0.97537,0.9868,1.0,1.0,1.0,1.0,0.9459,0.9802,0.35165,0.0,0.12871,0.97414,0.91365,0.94389
4060,0.73854,0.01394,0.37624,1.0,0.97167,0.9868,1.0,1.0,1.0,1.0,0.9459,0.9802,0.36067,0.0,0.13201,0.9505,0.93069,0.94059
4080,0.70276,0.02331,0.36304,0.99862,0.96837,0.9835,1.0,0.97295,0.9901,1.0,0.91885,0.9703,0.30657,0.0,0.11221,0.95533,0.93246,0.94389
4100,0.6836,0.00946,0.34653,1.0,0.94335,0.9736,1.0,0.95492,0.9835,1.0,0.90082,0.9637,0.27952,0.0,0.10231,0.95533,0.93246,0.94389
4120,0.65574,0.01093,0.33333,1.0,0.94059,0.9703,1.0,0.92787,0.9736,1.0,0.85573,0.94719,0.23443,0.0,0.08581,0.97271,0.96128,0.967
4140,0.67833,0.0,0.33663,1.0,0.92368,0.9637,1.0,0.92787,0.9736,1.0,0.8377,0.94059,0.18935,0.0,0.06931,0.9703,0.9703,0.9703
4160,0.72317,0.0,0.35644,1.0,0.94059,0.9703,1.0,0.92787,0.9736,1.0,0.80163,0.92739,0.1623,0.0,0.05941,0.9802,0.9604,0.9703
4180,0.70911,0.0,0.33993,0.98212,0.95187,0.967,1.0,0.95492,0.9835,1.0,0.76557,0.91419,0.13525,0.0,0.0495,0.9901,0.9505,0.9703
4200,0.72575,0.0,0.35314,0.97843,0.95556,0.967,1.0,0.95492,0.9835,1.0,0.7836,0.92079,0.15328,0.0,0.05611,0.97843,0.95556,0.967
4220,0.73149,0.0,0.35314,0.97882,0.94857,0.9637,1.0,0.98197,0.9934,1.0,0.82868,0.93729,0.18935,0.0,0.06931,0.97271,0.96128,0.967
4240,0.77661,0.0,0.37954,0.9703,0.93069,0.9505,1.0,0.98197,0.9934,1.0,0.81065,0.93069,0.19837,0.0,0.07261,0.97271,0.96128,0.967
4260,0.74552,0.0,0.36304,0.97211,0.92228,0.94719,1.0,0.98197,0.9934,1.0,0.82813,0.93399,0.18935,0.0,0.06931,0.98261,0.97118,0.9769
4280,0.77954,0.0,0.38284,0.96232,0.93207,0.94719,1.0,0.98197,0.9934,1.0,0.82813,0.93399,0.18935,0.0,0.06931,0.98261,0.97118,0.9769
4300,0.81911,0.0,0.40264,0.9604,0.94059,0.9505,1.0,0.99098,0.9967,1.0,0.77405,0.91419,0.1623,0.0,0.05941,0.97931,0.96788,0.9736
4320,0.82524,0.0,0.40924,0.9604,0.94059,0.9505,1.0,1.0,1.0,1.0,0.72862,0.89439,0.09918,0.0,0.0363,0.98872,0.95847,0.9736
4340,0.79398,0.0,0.39274,0.97271,0.96128,0.967,1.0,1.0,1.0,1.0,0.65648,0.86799,0.08115,0.0,0.0297,0.98503,0.96216,0.9736
4360,0.78255,0.0,0.38614,0.97271,0.96128,0.967,1.0,1.0,1.0,1.0,0.60278,0.85149,0.06312,0.0,0.0231,0.98503,0.96216,0.9736
4380,0.73602,0.00326,0.36964,0.97271,0.96128,0.967,1.0,1.0,1.0,1.0,0.5577,0.83498,0.0541,0.0,0.0198,0.98745,0.95315,0.9703
4400,0.69098,0.01529,0.35314,0.98872,0.95847,0.9736,1.0,1.0,1.0,1.0,0.53065,0.82508,0.02705,0.0,0.0099,0.99202,0.96177,0.9769
4420,0.67662,0.00325,0.33993,0.99646,0.95073,0.9736,1.0,1.0,1.0,1.0,0.46802,0.80528,0.00902,0.0,0.0033,0.98872,0.95847,0.9736
4440,0.68153,0.0,0.33993,0.98872,0.95847,0.9736,1.0,1.0,1.0,1.0,0.44097,0.79538,0.00902,0.0,0.0033,0.99735,0.96305,0.9802
4460,0.72018,0.0,0.35314,0.9802,0.9604,0.9703,1.0,1.0,1.0,1.0,0.41392,0.78548,0.00902,0.0,0.0033,0.98833,0.96547,0.9769
4480,0.79353,0.0,0.38614,0.99421,0.95299,0.9736,1.0,0.99098,0.9967,1.0,0.41392,0.78548,0.0,0.0,0.0,0.99202,0.96177,0.9769
4500,0.84976,0.0,0.39604,0.98872,0.95847,0.9736,1.0,0.99098,0.9967,1.0,0.37785,0.77228,0.0,0.0,0.0,0.98212,0.95187,0.967
4520,0.8759,0.0,0.40594,0.97513,0.95226,0.9637,0.99912,0.98768,0.9934,1.0,0.36836,0.76568,0.0,0.0,0.0,0.9802,0.9604,0.9703
4540,0.90422,0.0,0.41914,0.96853,0.94566,0.9571,0.99912,0.98768,0.9934,1.0,0.38639,0.77228,0.0,0.0,0.0,0.97882,0.94857,0.9637
4560,0.94168,0.0,0.44554,0.97755,0.94325,0.9604,1.0,0.9802,0.9901,1.0,0.36782,0.76238,0.0,0.0,0.0,0.98745,0.95315,0.9703
4580,0.88902,0.0,0.41584,0.98212,0.95187,0.967,1.0,0.98197,0.9934,1.0,0.31373,0.74257,0.0,0.0,0.0,0.99851,0.94868,0.9736
4600,0.81911,0.0,0.40264,0.98659,0.9342,0.9604,1.0,0.97295,0.9901,1.0,0.34979,0.75578,0.0,0.0,0.0,0.99751,0.95629,0.9769
4620,0.78882,0.0,0.39274,0.97882,0.94857,0.9637,1.0,0.98197,0.9934,1.0,0.37738,0.76898,0.0,0.0,0.0,0.99735,0.96305,0.9802
4640,0.73488,0.011,0.37294,0.9901,0.9505,0.9703,1.0,0.97295,0.9901,1.0,0.35033,0.75908,0.0,0.0,0.0,0.99421,0.95299,0.9736
4660,0.69899,0.01388,0.35644,0.99191,0.94208,0.967,1.0,0.98197,0.9934,1.0,0.37738,0.76898,0.0,0.0,0.0,0.97755,0.94325,0.9604
4680,0.73052,0.01536,0.37294,0.98861,0.93878,0.9637,1.0,0.98197,0.9934,1.0,0.42246,0.78548,0.0,0.0,0.0,0.97441,0.93318,0.9538
4700,0.74094,0.0,0.36964,0.98745,0.95315,0.9703,1.0,0.99098,0.9967,1.0,0.42246,0.78548,0.0,0.0,0.0,0.9703,0.9505,0.9604
4720,0.72625,0.0,0.35974,0.99649,0.9441,0.9703,1.0,0.99098,0.9967,1.0,0.37697,0.76568,0.0,0.0,0.0,0.96892,0.93867,0.9538
4740,0.73156,0.0,0.35974,0.99751,0.95629,0.9769,1.0,0.99098,0.9967,1.0,0.40402,0.77558,0.0,0.0,0.0,0.97222,0.94197,0.9571
4760,0.71728,0.0,0.34983,0.99202,0.96177,0.9769,0.99823,0.97537,0.9868,1.0,0.40442,0.77888,0.0,0.0,0.0,0.97513,0.95226,0.9637
4780,0.74003,0.0,0.35644,0.98261,0.97118,0.9769,0.99862,0.96837,0.9835,1.0,0.38639,0.77228,0.0,0.0,0.0,0.9802,0.9604,0.9703
4800,0.77179,0.0,0.36634,0.98261,0.97118,0.9769,1.0,0.94335,0.9736,1.0,0.43147,0.78878,0.0,0.0,0.0,0.97513,0.95226,0.9637
4820,0.84202,0.0,0.40264,0.9901,0.9703,0.9802,1.0,0.91691,0.9637,1.0,0.50408,0.81848,0.0,0.0,0.0,0.96281,0.95138,0.9571
4840,0.89368,0.0,0.42244,0.99862,0.96837,0.9835,1.0,0.88119,0.9505,1.0,0.5577,0.83498,0.0,0.0,0.0,0.9505,0.9505,0.9505
4860,0.94413,0.0,0.44884,0.99202,0.96177,0.9769,1.0,0.8101,0.92739,1.0,0.62081,0.85809,0.0,0.0,0.0,0.96281,0.95138,0.9571
4880,0.93805,0.0,0.44884,0.9901,0.9703,0.9802,1.0,0.64785,0.86799,1.0,0.72899,0.89769,0.0,0.0,0.0,0.95951,0.94808,0.9538
4900,0.93805,0.0,0.44884,0.97931,0.96788,0.9736,1.0,0.5036,0.81518,1.0,0.75603,0.90759,0.0,0.0,0.0,0.97222,0.94197,0.9571
4920,0.93552,0.0,0.44554,0.97271,0.96128,0.967,1.0,0.47655,0.80528,1.0,0.75603,0.90759,0.0,0.0,0.0,0.99469,0.9261,0.9604
4940,0.94065,0.0,0.45215,0.97222,0.94197,0.9571,1.0,0.51262,0.81848,1.0,0.76557,0.91419,0.0,0.0,0.0,0.99649,0.9441,0.9703
4960,0.95763,0.0,0.47195,0.9604,0.9604,0.9604,1.0,0.5672,0.84158,1.0,0.7295,0.90099,0.0,0.0,0.0,0.9802,0.94059,0.9604
4980,0.95732,0.0,0.46535,0.9604,0.9604,0.9604,1.0,0.63032,0.86469,1.0,0.75655,0.91089,0.0,0.0,0.0,0.99394,0.93345,0.9637
4999,0.96861,0.0,0.47195,0.9802,0.9604,0.9703,1.0,0.64835,0.87129,1.0,0.77458,0.91749,0.0,0.0,0.0,0.9901,0.9505,0.9703

